PARQ: Piecewise-Affine Regularized Quantization

We develop a principled method for quantization-aware training (QAT) of large-scale machine learning models. Specifically, we show that convex, piecewise-affine regularization (PAR) can effectively induce the model parameters to cluster towards discrete values. We minimize PAR-regularized loss functions using an aggregate proximal stochastic gradient method (AProx) and prove that it has last-iterate convergence. Our approach provides an interpretation of the straight-through estimator (STE), a widely used heuristic for QAT, as the asymptotic form of PARQ. We conduct experiments to demonstrate that PARQ obtains competitive performance on convolution- and transformer-based vision tasks.

==> data/base_fp.csv <==
epoch,train_loss,test_loss,test_acc
0,6.93,6.80,0.67
1,6.88,6.74,0.75
2,6.75,6.03,3.17
3,6.57,5.70,5.42
4,6.51,5.67,5.64
5,6.60,5.94,4.30
6,6.61,5.95,4.56
7,6.55,5.62,6.38
8,6.46,5.48,7.50
9,6.36,5.11,10.30
10,6.26,4.84,13.43
11,6.15,4.65,15.63
12,6.05,4.38,18.51
13,5.95,4.22,20.75
14,5.85,3.96,23.82
15,5.76,3.73,26.47
16,5.67,3.56,29.13
17,5.59,3.45,30.80
18,5.51,3.32,32.83
19,5.44,3.15,35.35
20,5.36,3.02,37.11
21,5.29,2.97,38.55
22,5.23,2.90,39.46
23,5.18,2.77,41.89
24,5.10,2.68,43.06
25,5.05,2.58,44.96
26,4.99,2.50,46.77
27,4.94,2.44,47.65
28,4.89,2.38,49.00
29,4.84,2.32,50.05
30,4.80,2.25,51.22
31,4.76,2.18,52.32
32,4.71,2.18,52.90
33,4.68,2.13,53.55
34,4.65,2.10,54.03
35,4.61,2.04,55.26
36,4.57,2.02,55.78
37,4.54,1.97,56.58
38,4.52,1.93,57.12
39,4.48,1.91,57.91
40,4.45,1.88,58.50
41,4.43,1.85,58.90
42,4.40,1.82,59.25
43,4.38,1.82,59.66
44,4.35,1.77,60.33
45,4.34,1.74,60.64
46,4.31,1.76,60.66
47,4.29,1.74,60.94
48,4.27,1.71,61.51
49,4.25,1.69,62.28
50,4.23,1.66,62.75
51,4.21,1.65,62.74
52,4.19,1.63,63.22
53,4.18,1.60,63.64
54,4.15,1.59,63.98
55,4.14,1.59,64.26
56,4.13,1.55,64.85
57,4.09,1.53,65.23
58,4.09,1.55,64.91
59,4.07,1.54,65.50
60,4.05,1.54,65.59
61,4.04,1.51,65.98
62,4.03,1.47,66.46
63,4.01,1.47,66.90
64,4.00,1.44,66.46
65,4.00,1.47,66.88
66,3.98,1.46,67.05
67,3.97,1.43,67.20
68,3.95,1.41,67.83
69,3.95,1.41,67.74
70,3.94,1.41,67.96
71,3.92,1.42,67.89
72,3.91,1.40,68.37
73,3.89,1.40,68.35
74,3.89,1.41,68.30
75,3.89,1.38,68.84
76,3.87,1.36,69.09
77,3.86,1.39,68.75
78,3.85,1.34,69.35
79,3.85,1.34,69.38
80,3.83,1.37,68.89
81,3.82,1.36,69.21
82,3.81,1.32,69.85
83,3.81,1.33,69.65
84,3.80,1.31,69.89
85,3.79,1.33,70.05
86,3.78,1.31,70.16
87,3.77,1.29,70.56
88,3.77,1.27,70.49
89,3.76,1.29,70.73
90,3.75,1.29,70.55
91,3.75,1.26,70.87
92,3.74,1.26,71.25
93,3.73,1.29,71.09
94,3.72,1.27,71.18
95,3.71,1.26,71.30
96,3.71,1.26,71.35
97,3.70,1.24,71.69
98,3.69,1.25,71.84
99,3.69,1.25,71.44
100,3.67,1.24,71.72
101,3.67,1.22,71.72
102,3.66,1.23,71.75
103,3.67,1.23,71.91
104,3.65,1.22,72.21
105,3.64,1.23,72.25
106,3.64,1.20,72.29
107,3.64,1.21,72.33
108,3.63,1.20,72.71
109,3.62,1.19,72.62
110,3.61,1.19,72.50
111,3.61,1.19,72.82
112,3.60,1.19,72.67
113,3.60,1.19,73.02
114,3.59,1.21,72.73
115,3.58,1.17,73.37
116,3.58,1.17,72.98
117,3.57,1.16,73.32
118,3.56,1.17,73.31
119,3.56,1.19,73.01
120,3.55,1.16,73.62
121,3.55,1.17,73.50
122,3.54,1.16,73.70
123,3.54,1.17,73.33
124,3.53,1.14,73.72
125,3.52,1.14,73.71
126,3.52,1.13,73.94
127,3.52,1.16,74.01
128,3.51,1.12,73.93
129,3.49,1.13,74.20
130,3.50,1.13,74.27
131,3.49,1.13,74.12
132,3.48,1.12,74.41
133,3.47,1.12,74.44
134,3.47,1.10,74.53
135,3.47,1.11,74.31
136,3.46,1.12,74.43
137,3.46,1.09,74.81
138,3.45,1.09,74.93
139,3.44,1.11,75.02
140,3.43,1.09,75.03
141,3.43,1.11,74.81
142,3.42,1.09,75.21
143,3.42,1.08,75.35
144,3.41,1.09,75.17
145,3.41,1.06,75.31
146,3.40,1.08,75.22
147,3.39,1.06,75.58
148,3.39,1.08,75.37
149,3.38,1.07,75.69
150,3.38,1.06,75.59
151,3.38,1.06,75.79
152,3.37,1.04,75.79
153,3.36,1.04,76.13
154,3.35,1.05,75.79
155,3.35,1.05,75.93
156,3.35,1.04,76.00
157,3.33,1.05,76.03
158,3.33,1.06,76.12
159,3.32,1.03,76.49
160,3.31,1.04,76.34
161,3.31,1.03,76.40
162,3.30,1.03,76.36
163,3.30,1.02,76.48
164,3.30,1.02,76.43
165,3.29,1.02,76.93
166,3.28,1.02,76.58
167,3.27,1.02,76.69
168,3.27,1.00,76.94
169,3.26,1.01,76.99
170,3.26,1.01,77.15
171,3.25,1.00,77.17
172,3.24,0.99,77.07
173,3.24,0.99,77.40
174,3.23,1.01,77.08
175,3.23,0.99,77.33
176,3.22,0.98,77.40
177,3.22,0.99,77.61
178,3.21,0.99,77.56
179,3.21,0.98,77.63
180,3.19,0.99,77.36
181,3.19,0.97,77.79
182,3.19,0.96,77.69
183,3.17,0.97,77.64
184,3.17,0.97,78.11
185,3.17,0.97,78.07
186,3.16,0.96,78.13
187,3.16,0.96,77.93
188,3.14,0.97,78.18
189,3.14,0.96,78.04
190,3.14,0.96,78.25
191,3.13,0.96,78.12
192,3.12,0.95,78.48
193,3.12,0.95,78.31
194,3.10,0.95,78.45
195,3.10,0.94,78.55
196,3.09,0.94,78.40
197,3.09,0.93,78.39
198,3.09,0.93,78.80
199,3.07,0.93,78.82
200,3.06,0.93,78.95
201,3.07,0.92,78.89
202,3.05,0.92,78.90
203,3.05,0.93,78.86
204,3.04,0.92,79.11
205,3.04,0.91,79.02
206,3.02,0.91,79.26
207,3.02,0.92,79.08
208,3.01,0.91,79.11
209,3.00,0.91,79.20
210,3.00,0.91,79.27
211,3.00,0.90,79.41
212,2.99,0.89,79.36
213,2.98,0.90,79.36
214,2.98,0.92,79.37
215,2.97,0.90,79.62
216,2.96,0.90,79.64
217,2.95,0.89,79.77
218,2.95,0.89,79.61
219,2.95,0.90,79.81
220,2.94,0.88,79.62
221,2.93,0.90,79.62
222,2.92,0.88,79.85
223,2.91,0.89,79.83
224,2.91,0.89,79.81
225,2.90,0.89,79.92
226,2.90,0.90,79.82
227,2.89,0.89,79.98
228,2.89,0.89,79.87
229,2.88,0.89,80.03
230,2.87,0.88,80.06
231,2.86,0.88,79.96
232,2.86,0.88,80.02
233,2.86,0.87,80.33
234,2.85,0.87,80.34
235,2.84,0.88,80.25
236,2.83,0.86,80.42
237,2.82,0.87,80.55
238,2.82,0.86,80.51
239,2.81,0.87,80.59
240,2.81,0.86,80.72
241,2.79,0.86,80.52
242,2.79,0.87,80.80
243,2.78,0.86,80.75
244,2.78,0.86,80.67
245,2.77,0.86,80.70
246,2.77,0.86,80.75
247,2.76,0.85,80.90
248,2.76,0.86,80.98
249,2.75,0.86,80.89
250,2.74,0.85,80.95
251,2.74,0.85,80.82
252,2.73,0.85,80.93
253,2.72,0.85,80.89
254,2.71,0.85,81.06
255,2.72,0.86,81.09
256,2.71,0.85,81.19
257,2.70,0.85,81.02
258,2.69,0.85,81.14
259,2.69,0.85,81.16
260,2.69,0.85,81.14
261,2.69,0.85,81.23
262,2.67,0.84,81.35
263,2.67,0.85,81.23
264,2.67,0.84,81.23
265,2.66,0.84,81.32
266,2.66,0.84,81.28
267,2.65,0.84,81.22
268,2.65,0.84,81.40
269,2.64,0.84,81.44
270,2.64,0.84,81.39
271,2.63,0.84,81.42
272,2.63,0.84,81.49
273,2.63,0.84,81.41
274,2.63,0.85,81.47
275,2.62,0.84,81.54
276,2.62,0.84,81.47
277,2.61,0.84,81.58
278,2.61,0.84,81.53
279,2.61,0.84,81.58
280,2.60,0.84,81.55
281,2.60,0.84,81.61
282,2.60,0.84,81.47
283,2.60,0.84,81.55
284,2.59,0.84,81.59
285,2.59,0.84,81.65
286,2.59,0.84,81.73
287,2.59,0.84,81.63
288,2.58,0.84,81.60
289,2.58,0.83,81.64
290,2.58,0.84,81.72
291,2.57,0.84,81.69
292,2.57,0.84,81.67
293,2.57,0.84,81.65
294,2.57,0.84,81.66
295,2.57,0.83,81.70
296,2.57,0.84,81.68
297,2.57,0.84,81.54
298,2.57,0.84,81.62
299,2.57,0.84,81.66

==> data/resnet20_1bit_binrel.csv <==
epoch,train_loss,test_loss,test_acc
0,1.54071875,1.281174609375,54.53
1,1.06438984375,1.13316220703125,60.65
2,0.885172109375,0.9196763671875,69.53
3,0.772478515625,0.817185888671875,71.94
4,0.698041796875,0.909382421875,71.02
5,0.6488641015625,0.81952666015625,73.22
6,0.6132323046875,0.839171875,72.07
7,0.58678671875,0.626929443359375,78.47
8,0.5606246484375,0.83170361328125,73.13
9,0.5428739453125,0.6530849609375,77.91
10,0.52571375,0.606440380859375,79.61
11,0.5133965234375,0.573630712890625,80.25
12,0.499733125,0.63200166015625,78.39
13,0.4982928125,0.700688525390625,77.02
14,0.4846703515625,0.66644755859375,78.16
15,0.4803909375,0.640394921875,78.2
16,0.470697890625,0.7099828125,77.29
17,0.462288671875,0.89128017578125,74.3
18,0.470627109375,0.8772626953125,71.65
19,0.459166875,0.621827734375,79.29
20,0.458821875,0.624621435546875,79.7
21,0.4492778125,0.640671484375,79.82
22,0.4493088671875,0.67772607421875,79.34
23,0.44791421875,0.562629931640625,81.07
24,0.4442746484375,0.5788943359375,81.14
25,0.4425144140625,0.59055927734375,79.84
26,0.435678828125,0.6659517578125,78.9
27,0.4366332421875,0.721327392578125,77.4
28,0.439586484375,0.532635498046875,82.02
29,0.431541328125,0.727441015625,76.99
30,0.4352124609375,0.53077587890625,82.4
31,0.4381594921875,0.62453935546875,79.33
32,0.430680546875,0.68429482421875,78.52
33,0.4323382421875,0.566827978515625,80.12
34,0.4296254296875,0.80350439453125,74.11
35,0.4354966796875,0.73617451171875,76.24
36,0.427863828125,0.64248408203125,78.68
37,0.429101328125,0.678809521484375,78.46
38,0.435290390625,0.7844240234375,75.96
39,0.4313095703125,0.78419150390625,75.66
40,0.4351998828125,0.785759814453125,74.9
41,0.4257882421875,0.62322939453125,79.04
42,0.432390078125,0.637950927734375,79.24
43,0.4250140234375,0.8293173828125,75.73
44,0.431400234375,0.97989619140625,70.04
45,0.4356569140625,0.548737841796875,81.89
46,0.4273058203125,0.760793994140625,75.8
47,0.4318276953125,0.69876025390625,78.2
48,0.4334837890625,0.6178763671875,80.74
49,0.4282959765625,0.679203369140625,77.26
50,0.4247779296875,0.6082462890625,79.97
51,0.433891328125,0.609040869140625,79.31
52,0.436856875,0.85153642578125,71.38
53,0.43354046875,0.6373419921875,78.15
54,0.4400684375,0.710503076171875,76.63
55,0.4370909375,0.88025791015625,71.76
56,0.4396322265625,0.691805517578125,77.71
57,0.4385543359375,1.0531166015625,67.01
58,0.4372916796875,0.8135857421875,75.45
59,0.438692890625,0.687939697265625,77.56
60,0.436511171875,0.66495908203125,78.21
61,0.4382693359375,1.1588826171875,66.69
62,0.439818125,0.74717958984375,76.5
63,0.44056875,0.663341162109375,79.25
64,0.4414830078125,0.822617578125,73.46
65,0.4390958203125,0.66955771484375,78.21
66,0.43378296875,0.59483193359375,80.42
67,0.4404196875,0.756492236328125,75.02
68,0.446102421875,0.8907693359375,71.32
69,0.445632890625,0.6127208984375,80.06
70,0.449536015625,0.70485595703125,77.13
71,0.445776328125,0.730237451171875,76.21
72,0.4463827734375,0.705008642578125,76.7
73,0.447708046875,0.677054248046875,78.92
74,0.4445953515625,1.06495166015625,70.1
75,0.4437012109375,0.671361181640625,77.74
76,0.449344609375,0.68133525390625,77.54
77,0.45248953125,0.707626318359375,76.63
78,0.447949375,0.6630615234375,78.2
79,0.453138984375,0.51822666015625,82.04
80,0.317849140625,0.3661280517578125,87.52
81,0.2813126953125,0.3627696044921875,87.61
82,0.27125587890625,0.3511569091796875,88.03
83,0.262441796875,0.3693612060546875,87.65
84,0.261202265625,0.3969076904296875,86.74
85,0.2582517578125,0.3572025634765625,88.16
86,0.25187744140625,0.3551467529296875,88.12
87,0.25028634765625,0.430591748046875,85.9
88,0.2488383203125,0.3657851806640625,87.93
89,0.24704185546875,0.3698695556640625,87.52
90,0.24577689453125,0.392688037109375,86.94
91,0.244706953125,0.47109375,85.0
92,0.2443815625,0.364390869140625,87.94
93,0.2453694921875,0.3978308349609375,86.5
94,0.2465767578125,0.419949365234375,86.48
95,0.2398325390625,0.436570068359375,85.94
96,0.243469765625,0.417997412109375,86.2
97,0.24623171875,0.38329521484375,87.76
98,0.2479965234375,0.430837890625,85.66
99,0.251353671875,0.53243837890625,83.64
100,0.2482190625,0.417640625,86.38
101,0.2458040234375,0.3972131591796875,87.09
102,0.24686052734375,0.432701171875,86.58
103,0.25129556640625,0.5103478515625,84.37
104,0.250259609375,0.552065478515625,82.2
105,0.252625703125,0.525675341796875,84.12
106,0.24962828125,0.454522802734375,85.47
107,0.25003001953125,0.5282728515625,83.03
108,0.24987830078125,0.625612109375,80.36
109,0.25418830078125,0.4196630859375,86.64
110,0.251828359375,0.455453271484375,85.56
111,0.25586703125,0.41019892578125,86.52
112,0.2557954296875,0.46194814453125,85.47
113,0.25427763671875,0.447053076171875,85.09
114,0.25754287109375,0.452929833984375,85.68
115,0.25056396484375,0.567248486328125,82.48
116,0.25809552734375,0.416194287109375,86.16
117,0.25552650390625,0.398308447265625,86.61
118,0.25285634765625,0.50854462890625,83.79
119,0.258267890625,0.496524658203125,84.39
120,0.20784818359375,0.332898828125,89.19
121,0.18791751953125,0.330920751953125,89.14
122,0.18488736328125,0.3361343505859375,89.07
123,0.17869576171875,0.34310546875,88.83
124,0.18097716796875,0.3286281982421875,89.37
125,0.17949837890625,0.3554843017578125,88.74
126,0.17890658203125,0.351660107421875,88.86
127,0.1771083984375,0.348753662109375,88.64
128,0.17750814453125,0.3557970703125,88.76
129,0.17408537109375,0.342322412109375,88.79
130,0.175367265625,0.3484093505859375,88.46
131,0.17754384765625,0.3404311279296875,88.92
132,0.17728109375,0.32497802734375,89.33
133,0.17355453125,0.32982861328125,89.32
134,0.1745205859375,0.350353125,88.89
135,0.17654515625,0.3439646240234375,88.81
136,0.1750545703125,0.3633744873046875,88.5
137,0.17409353515625,0.352307275390625,88.39
138,0.17593353515625,0.3970841064453125,86.95
139,0.17908705078125,0.352042578125,88.54
140,0.174482734375,0.335836767578125,88.77
141,0.17492306640625,0.3351499267578125,88.87
142,0.1768925390625,0.392953271484375,87.48
143,0.17487328125,0.3568797119140625,88.57
144,0.17536615234375,0.344781396484375,89.04
145,0.17845576171875,0.3842646728515625,87.97
146,0.1767175390625,0.3464430908203125,88.86
147,0.1802106640625,0.368754296875,88.24
148,0.178702421875,0.3636048095703125,88.7
149,0.17634998046875,0.3775698974609375,88.15
150,0.158288271484375,0.307976025390625,89.9
151,0.152062119140625,0.339489404296875,89.46
152,0.1504152734375,0.3220060546875,89.69
153,0.149767822265625,0.31911640625,89.75
154,0.153559296875,0.3299022216796875,89.51
155,0.1497268359375,0.329950634765625,89.54
156,0.150805263671875,0.3224630126953125,89.75
157,0.149440751953125,0.3225599853515625,89.64
158,0.153373974609375,0.3612279541015625,88.55
159,0.150229404296875,0.352232763671875,88.77
160,0.150735693359375,0.336999560546875,89.4
161,0.153774755859375,0.3728659912109375,88.39
162,0.15062244140625,0.3184883056640625,90.03
163,0.154086259765625,0.3259139892578125,89.82
164,0.152282705078125,0.353776806640625,88.72
165,0.152864921875,0.3266134033203125,89.65
166,0.1498030859375,0.3238000732421875,89.59
167,0.153051171875,0.3300493896484375,89.73
168,0.15113484375,0.3687890380859375,88.23
169,0.150236318359375,0.3563083251953125,88.53
170,0.153053974609375,0.336020068359375,89.32
171,0.153014384765625,0.334604443359375,89.57
172,0.155360283203125,0.357218408203125,88.66
173,0.153257490234375,0.3631880859375,88.71
174,0.151954521484375,0.357798388671875,88.89
175,0.1535402734375,0.32803134765625,89.76
176,0.155880234375,0.342079736328125,88.99
177,0.154351884765625,0.3308088134765625,89.36
178,0.15252453125,0.3386139892578125,89.46
179,0.154660244140625,0.334853125,89.1
180,0.15984255859375,0.346559130859375,89.1
181,0.154178271484375,0.3333149169921875,89.5
182,0.155756962890625,0.3520923583984375,88.9
183,0.154373818359375,0.3388482177734375,89.06
184,0.15556580078125,0.36733955078125,88.33
185,0.152474609375,0.3607304443359375,89.04
186,0.15381044921875,0.3654935791015625,88.36
187,0.15523623046875,0.364177880859375,88.63
188,0.15640654296875,0.3584697021484375,88.62
189,0.155587021484375,0.42423603515625,87.13
190,0.157031533203125,0.348239990234375,89.47
191,0.1554102734375,0.335357958984375,89.33
192,0.1522307421875,0.347429736328125,89.05
193,0.1555408203125,0.3607659423828125,88.96
194,0.1566658203125,0.3823380126953125,88.06
195,0.158412333984375,0.33891767578125,89.5
196,0.1538671875,0.3337722412109375,89.09
197,0.156411083984375,0.354175048828125,88.6
198,0.155955625,0.340621142578125,89.32
199,0.1533676953125,0.37691572265625,88.2


==> data/resnet20_1bit_hard.csv <==
epoch,train_loss,test_loss,test_acc
0,1.71357859375,1.834398046875,39.18
1,1.254098671875,1.400116796875,50.22
2,1.037371796875,1.46560732421875,55.49
3,0.901255625,1.10212548828125,64.28
4,0.819404765625,1.0307384765625,66.04
5,0.759606328125,0.8445119140625,71.56
6,0.722930390625,0.83023095703125,71.68
7,0.696069765625,0.9739005859375,68.07
8,0.678935703125,0.709849853515625,75.7
9,0.6550658203125,1.01788212890625,67.45
10,0.6385328125,1.02680615234375,66.36
11,0.6216716015625,0.8896056640625,72.3
12,0.6121922265625,0.682377392578125,76.33
13,0.6000383203125,0.7485568359375,73.56
14,0.59610859375,0.788988037109375,74.22
15,0.5876695703125,0.7143970703125,76.69
16,0.5889790625,0.86643681640625,72.63
17,0.580055234375,0.73694921875,75.8
18,0.57507953125,1.02958076171875,68.07
19,0.5687475,0.7617763671875,75.06
20,0.5566217578125,0.8542357421875,71.85
21,0.5487734765625,0.6438439453125,77.58
22,0.546712578125,0.7699490234375,74.97
23,0.5451451953125,0.950318359375,69.33
24,0.5359903515625,0.9754298828125,67.88
25,0.549299765625,0.628715869140625,78.79
26,0.5399953125,0.7497572265625,75.4
27,0.5367933203125,1.06589423828125,65.72
28,0.5347562890625,0.60013779296875,79.4
29,0.527621171875,0.638860595703125,78.92
30,0.5248261328125,0.73626298828125,74.96
31,0.5243879296875,0.9082248046875,69.59
32,0.5169349609375,0.798438818359375,75.28
33,0.5155525390625,0.681180517578125,77.2
34,0.519945,0.71036220703125,75.03
35,0.5098426171875,0.8040603515625,74.07
36,0.5149420703125,0.595990185546875,79.54
37,0.5208210546875,0.78990712890625,74.14
38,0.510948515625,0.755353564453125,74.88
39,0.5137083203125,1.0070951171875,70.26
40,0.50318828125,0.62458115234375,79.41
41,0.4999026171875,0.7046720703125,76.87
42,0.5106125390625,0.705719482421875,77.54
43,0.50134390625,0.791497412109375,74.35
44,0.50048,0.8424134765625,73.3
45,0.5063183203125,0.85708515625,72.64
46,0.5025205859375,0.87227548828125,72.6
47,0.499081953125,0.721847021484375,76.74
48,0.50210921875,0.95543642578125,70.54
49,0.4999844140625,0.6895697265625,76.34
50,0.497910625,0.617173193359375,78.4
51,0.4942578125,0.617322802734375,79.19
52,0.4908619140625,0.756712890625,75.68
53,0.4899976953125,0.8366013671875,74.89
54,0.48983046875,0.784155029296875,74.49
55,0.4877,0.85618056640625,73.6
56,0.4867205859375,0.768960595703125,74.63
57,0.4852872265625,0.5569548828125,81.22
58,0.4855587890625,0.803908251953125,74.22
59,0.4890252734375,0.681928759765625,77.24
60,0.48581609375,0.693252490234375,77.95
61,0.4879019921875,0.91436943359375,71.28
62,0.481571328125,0.7006609375,76.35
63,0.48621140625,1.16430791015625,64.69
64,0.48524328125,0.872602734375,71.61
65,0.490958515625,0.89826884765625,71.92
66,0.4826692578125,0.87325791015625,71.82
67,0.484504296875,0.7734814453125,75.35
68,0.4777934765625,0.6514603515625,78.09
69,0.4827169140625,0.554103564453125,81.19
70,0.4807348046875,0.662794873046875,77.36
71,0.478627578125,0.711645947265625,76.28
72,0.476368515625,0.68298349609375,76.48
73,0.479397421875,0.816323046875,75.7
74,0.4821925390625,0.7066560546875,76.96
75,0.4759139453125,0.680675244140625,76.52
76,0.4738027734375,0.636438427734375,79.32
77,0.470902734375,0.629708984375,79.4
78,0.4769904296875,0.8782087890625,73.05
79,0.4697778515625,1.3965021484375,61.66
80,0.3479276171875,0.3701680908203125,87.34
81,0.308324375,0.368029150390625,87.3
82,0.30109671875,0.362788720703125,87.86
83,0.29045927734375,0.368551513671875,87.52
84,0.28412525390625,0.3723070556640625,87.52
85,0.2806762890625,0.392723828125,86.51
86,0.27924615234375,0.386750537109375,87.31
87,0.27318244140625,0.3795526611328125,87.02
88,0.27573765625,0.4002998779296875,86.48
89,0.27315755859375,0.4012298095703125,86.37
90,0.273838828125,0.471482568359375,84.05
91,0.27024275390625,0.3962301513671875,87.01
92,0.2700108203125,0.38942890625,87.09
93,0.26727662109375,0.45009130859375,85.67
94,0.2671659375,0.39533505859375,86.76
95,0.2668491015625,0.3994901611328125,86.8
96,0.26709880859375,0.3666316650390625,87.66
97,0.265998046875,0.3727644287109375,87.84
98,0.263086484375,0.4063659912109375,87.18
99,0.2666934765625,0.47719404296875,84.54
100,0.2666306640625,0.438280224609375,85.9
101,0.2695380859375,0.399987744140625,87.02
102,0.26590978515625,0.3934532958984375,86.68
103,0.263228046875,0.45396552734375,85.14
104,0.2617352734375,0.44534873046875,85.05
105,0.26232646484375,0.44599560546875,85.73
106,0.26336435546875,0.4056355712890625,86.7
107,0.2654773046875,0.41826806640625,86.43
108,0.2651101953125,0.422372216796875,86.48
109,0.2681018359375,0.4136416015625,86.15
110,0.26803150390625,0.3933224609375,86.95
111,0.27017275390625,0.533777392578125,83.5
112,0.26588869140625,0.411865673828125,86.39
113,0.2668134375,0.45253349609375,85.38
114,0.26542830078125,0.424037939453125,86.33
115,0.26723865234375,0.429361279296875,86.22
116,0.2633572265625,0.42023369140625,86.48
117,0.2672324609375,0.4047294189453125,86.49
118,0.27012615234375,0.4223595703125,86.47
119,0.264867265625,0.3987678466796875,86.86
120,0.22174953125,0.3322950439453125,89.0
121,0.2033000390625,0.347772900390625,88.3
122,0.20072451171875,0.3514341064453125,88.31
123,0.19681673828125,0.34661181640625,88.48
124,0.19215341796875,0.3230260498046875,89.17
125,0.1949249609375,0.3319949951171875,88.99
126,0.19034279296875,0.34286064453125,88.81
127,0.192418984375,0.3315364013671875,89.08
128,0.19180099609375,0.3310847900390625,89.16
129,0.19127138671875,0.3381324462890625,88.91
130,0.1908875,0.3527912109375,88.43
131,0.1923640234375,0.3640175048828125,88.18
132,0.19149328125,0.3522656982421875,88.25
133,0.18840609375,0.3667181640625,88.26
134,0.19036755859375,0.3409892822265625,88.71
135,0.191574140625,0.343209228515625,89.07
136,0.19116166015625,0.361201611328125,88.34
137,0.18671837890625,0.35156328125,88.71
138,0.1899884765625,0.380930810546875,88.33
139,0.18600525390625,0.3547139892578125,88.62
140,0.18966603515625,0.3439246826171875,88.51
141,0.18798517578125,0.37725927734375,87.95
142,0.19180306640625,0.372573486328125,87.84
143,0.18680822265625,0.351281396484375,88.81
144,0.18582671875,0.391588720703125,87.75
145,0.19004748046875,0.35604326171875,88.46
146,0.1880872265625,0.3629379638671875,88.54
147,0.18853943359375,0.3747370361328125,87.98
148,0.19039841796875,0.40841953125,87.17
149,0.18725220703125,0.382738623046875,88.03
150,0.17165162109375,0.330742724609375,89.17
151,0.16769830078125,0.326268310546875,89.37
152,0.163011982421875,0.3329622802734375,89.19
153,0.16425177734375,0.35092197265625,88.73
154,0.16497677734375,0.3743454833984375,88.28
155,0.16443556640625,0.3432815185546875,88.99
156,0.16462470703125,0.331589990234375,89.17
157,0.161883818359375,0.333241943359375,89.45
158,0.162971845703125,0.32113125,89.15
159,0.16419240234375,0.3389533935546875,89.01
160,0.161191259765625,0.346520068359375,88.94
161,0.1636705859375,0.322962841796875,89.14
162,0.159957841796875,0.337392041015625,89.02
163,0.16357357421875,0.32813984375,89.11
164,0.16362662109375,0.3380607666015625,89.24
165,0.1628458984375,0.3273804443359375,89.5
166,0.161824736328125,0.32515791015625,89.59
167,0.16054736328125,0.3643470947265625,88.63
168,0.16255919921875,0.331951904296875,89.26
169,0.163206435546875,0.3293992431640625,89.14
170,0.16398841796875,0.346048486328125,88.88
171,0.16428017578125,0.3363689453125,89.07
172,0.163496220703125,0.3406299072265625,88.94
173,0.16739701171875,0.33255185546875,89.01
174,0.16569048828125,0.33626396484375,88.78
175,0.163339638671875,0.3367756103515625,88.98
176,0.1629884375,0.3540842529296875,88.99
177,0.163376181640625,0.323984423828125,89.29
178,0.1653699609375,0.3355189453125,89.15
179,0.16676025390625,0.3362305419921875,88.81
180,0.16515447265625,0.3348219482421875,88.98
181,0.163911796875,0.349361572265625,88.82
182,0.16524982421875,0.3317751953125,89.11
183,0.16510017578125,0.3250821044921875,89.27
184,0.1653940625,0.3503517822265625,88.74
185,0.16465193359375,0.3317644287109375,89.49
186,0.16623953125,0.32096962890625,89.49
187,0.16594724609375,0.3243370361328125,89.43
188,0.16680615234375,0.33544716796875,89.01
189,0.16633439453125,0.360925537109375,88.35
190,0.16730416015625,0.35662890625,88.87
191,0.1628211328125,0.3604072021484375,88.83
192,0.16898767578125,0.3511041259765625,88.81
193,0.1668211328125,0.3326001220703125,89.42
194,0.1663946875,0.3428710693359375,88.99
195,0.162991220703125,0.3497499755859375,88.74
196,0.1682115625,0.33954091796875,89.09
197,0.165677890625,0.3443201416015625,89.06
198,0.16623619140625,0.3433306640625,89.05
199,0.16579130859375,0.346550390625,88.84


==> data/resnet20_1bit_parq.csv <==
epoch,train_loss,test_loss,test_acc
0,1.66853890625,2.2569181640625,35.52
1,1.145254375,1.2385701171875,58.67
2,0.92463421875,1.0275208984375,65.63
3,0.78963625,0.92022333984375,69.35
4,0.709800078125,0.88685390625,70.82
5,0.6534191015625,0.773732177734375,73.78
6,0.61423984375,1.01529013671875,68.0
7,0.5832972265625,0.655943701171875,77.71
8,0.5580967578125,0.794434130859375,74.92
9,0.5380106640625,0.81695361328125,73.88
10,0.521932109375,0.620465478515625,78.82
11,0.5087942578125,0.6270478515625,79.39
12,0.4901426171875,0.5815150390625,80.02
13,0.4763491796875,0.670855419921875,78.04
14,0.46566171875,0.692902490234375,77.13
15,0.4606084765625,0.605006298828125,79.45
16,0.4512978515625,0.510783203125,82.42
17,0.4418347265625,0.75354638671875,76.79
18,0.4439958984375,0.69504404296875,77.9
19,0.431035859375,0.663669873046875,79.13
20,0.428650390625,0.584391259765625,80.89
21,0.4225541015625,0.610014013671875,79.97
22,0.41457671875,0.514702734375,82.71
23,0.4148217578125,0.585096484375,80.76
24,0.4064477734375,0.67553935546875,78.28
25,0.4025105078125,0.510958056640625,83.11
26,0.3969654296875,0.5484072265625,81.84
27,0.3956755078125,0.676358056640625,79.17
28,0.3936108203125,0.693365576171875,78.57
29,0.392001328125,0.49810048828125,82.79
30,0.38680359375,0.527226220703125,82.36
31,0.3789955859375,0.522801953125,82.74
32,0.382552265625,0.549184912109375,82.56
33,0.38188875,0.589315771484375,80.75
34,0.37030828125,0.4607580078125,84.79
35,0.37683421875,0.51479755859375,83.06
36,0.377813984375,0.50625205078125,83.55
37,0.3712582421875,0.57236748046875,82.03
38,0.3711499609375,0.58495498046875,80.86
39,0.3718597265625,0.462610693359375,84.45
40,0.3689696484375,0.470236083984375,84.2
41,0.3645601171875,0.461684423828125,84.84
42,0.361547890625,0.483733447265625,84.19
43,0.36306375,0.628373681640625,80.22
44,0.36493296875,0.46314501953125,84.89
45,0.363577265625,0.467893505859375,84.15
46,0.3558940234375,0.70513056640625,78.86
47,0.3583789453125,0.47061923828125,84.1
48,0.3588420703125,0.4467435546875,85.33
49,0.3557216796875,0.524814599609375,82.76
50,0.3508954296875,0.51005595703125,83.2
51,0.3546803515625,0.52472275390625,82.79
52,0.3487097265625,0.57646708984375,81.63
53,0.35492828125,0.453158642578125,85.11
54,0.350145078125,0.492147021484375,83.52
55,0.3513951171875,0.4563216796875,85.22
56,0.3424533984375,0.550798828125,82.27
57,0.346456171875,0.59900859375,81.17
58,0.347027109375,0.78807177734375,77.0
59,0.3480271484375,0.4446849609375,85.71
60,0.3432939453125,0.451283544921875,84.86
61,0.343471953125,0.425323681640625,85.52
62,0.3432585546875,0.5933064453125,81.38
63,0.3433791015625,0.7441013671875,78.09
64,0.3387848046875,0.57456083984375,82.01
65,0.341571328125,0.47695966796875,84.45
66,0.339833125,0.554593310546875,82.3
67,0.343074453125,0.461900830078125,84.4
68,0.3379787890625,0.48829267578125,84.14
69,0.3392904296875,0.641204150390625,78.75
70,0.3423925,0.468060986328125,84.23
71,0.337289375,0.642896337890625,80.92
72,0.3472641796875,0.571276904296875,81.9
73,0.3517913671875,0.482872607421875,84.14
74,0.3516366015625,0.65434111328125,79.63
75,0.377176875,0.5748103515625,81.33
76,0.3986787890625,0.92479169921875,72.84
77,0.42391171875,0.802913232421875,75.45
78,0.4598534375,0.736796240234375,76.33
79,0.4661690625,0.772927685546875,74.11
80,0.3186857421875,0.352077880859375,88.38
81,0.2760504296875,0.342540673828125,88.28
82,0.26551193359375,0.3624108154296875,87.63
83,0.26747794921875,0.36587119140625,87.77
84,0.2683254296875,0.38196806640625,87.4
85,0.26823001953125,0.3908793701171875,87.35
86,0.26871154296875,0.423955029296875,85.93
87,0.27170326171875,0.535680810546875,83.21
88,0.2707348828125,0.426781787109375,86.42
89,0.2700866796875,0.457497216796875,85.05
90,0.26515314453125,0.462168310546875,85.11
91,0.268330546875,0.399613720703125,87.04
92,0.26692740234375,0.45839765625,85.62
93,0.26672048828125,0.45259404296875,85.25
94,0.26588900390625,0.436617822265625,86.03
95,0.26843408203125,0.46316240234375,85.29
96,0.265094375,0.461645361328125,85.43
97,0.26078849609375,0.59285048828125,81.85
98,0.26469158203125,0.3992609619140625,86.87
99,0.26291095703125,0.47667744140625,84.71
100,0.26730560546875,0.454719287109375,85.63
101,0.26890408203125,0.4177447265625,86.25
102,0.261941171875,0.48031630859375,84.95
103,0.2715034375,0.437402587890625,86.24
104,0.26805818359375,0.417517041015625,86.44
105,0.26903453125,0.422981884765625,85.85
106,0.2652046484375,0.54385390625,82.55
107,0.26823244140625,0.52841669921875,83.65
108,0.26668458984375,0.3898299072265625,87.11
109,0.266844296875,0.4435185546875,85.61
110,0.26273458984375,0.532493505859375,82.64
111,0.26651583984375,0.467376220703125,85.06
112,0.2649219921875,0.458938720703125,85.69
113,0.2635672265625,0.471428564453125,84.99
114,0.2637442578125,0.424299755859375,86.45
115,0.2643426953125,0.43446416015625,86.32
116,0.26726595703125,0.438181689453125,85.94
117,0.272382734375,0.42946171875,85.85
118,0.27023927734375,0.4094584716796875,86.56
119,0.26293728515625,0.496024609375,83.96
120,0.2143167578125,0.3312600341796875,88.99
121,0.1927062109375,0.3202835205078125,89.65
122,0.18737109375,0.3337491455078125,89.2
123,0.18363701171875,0.3423173095703125,88.73
124,0.1832953515625,0.3316218505859375,89.45
125,0.18348255859375,0.3220292236328125,89.38
126,0.18204984375,0.3289370361328125,89.0
127,0.1805459765625,0.32832275390625,89.55
128,0.18109091796875,0.3865130126953125,87.77
129,0.1797771484375,0.38252353515625,87.6
130,0.17901033203125,0.3479853515625,88.62
131,0.1765955859375,0.34325234375,88.86
132,0.18096123046875,0.410986474609375,87.02
133,0.18122888671875,0.352984521484375,88.44
134,0.1794405078125,0.3226913818359375,89.46
135,0.177205078125,0.36476298828125,88.65
136,0.1765703125,0.38840615234375,87.68
137,0.174943046875,0.3497303955078125,89.08
138,0.17900505859375,0.3741249755859375,88.41
139,0.1770932421875,0.439602099609375,86.45
140,0.1773716015625,0.32368798828125,89.6
141,0.17571953125,0.3581898681640625,88.79
142,0.1772119921875,0.3999369384765625,86.85
143,0.17698296875,0.3651251953125,88.52
144,0.18291712890625,0.34551865234375,88.82
145,0.1827912890625,0.3783968017578125,87.97
146,0.1807724609375,0.352466552734375,88.41
147,0.1838509375,0.4084927734375,87.47
148,0.1799266015625,0.3583276611328125,88.43
149,0.1789071484375,0.4012735595703125,86.98
150,0.15870888671875,0.308586572265625,90.01
151,0.149943564453125,0.3077409423828125,89.69
152,0.148340087890625,0.303334423828125,90.27
153,0.149493271484375,0.301940234375,90.24
154,0.147427724609375,0.3296029541015625,89.48
155,0.1494174609375,0.3132216064453125,89.9
156,0.14658435546875,0.31528994140625,89.77
157,0.14551361328125,0.32036015625,89.57
158,0.1489766796875,0.3214426025390625,89.63
159,0.148264169921875,0.3402634033203125,89.04
160,0.1460041015625,0.3102671875,90.01
161,0.1482276171875,0.321647705078125,89.61
162,0.14531748046875,0.3132388427734375,89.86
163,0.146639169921875,0.332636083984375,89.41
164,0.148873046875,0.343615087890625,89.3
165,0.15383712890625,0.354473486328125,89.12
166,0.1483213671875,0.308110400390625,90.03
167,0.150190263671875,0.3053738037109375,89.89
168,0.14958560546875,0.33361669921875,89.44
169,0.150193388671875,0.3957958251953125,87.75
170,0.15086849609375,0.3042159912109375,90.22
171,0.146204541015625,0.3321132080078125,89.35
172,0.149439326171875,0.330949267578125,89.3
173,0.149175810546875,0.31410380859375,89.88
174,0.14865341796875,0.321994140625,89.79
175,0.150519921875,0.369819287109375,88.15
176,0.153901533203125,0.328026171875,89.64
177,0.15283626953125,0.3753547119140625,88.04
178,0.15308720703125,0.320064404296875,89.37
179,0.152503779296875,0.36670439453125,88.65
180,0.1519776953125,0.3451447021484375,89.08
181,0.150100751953125,0.3373492431640625,89.38
182,0.15411224609375,0.3249247314453125,89.22
183,0.156276533203125,0.333005810546875,89.43
184,0.1554703125,0.3321084716796875,89.4
185,0.156490322265625,0.3567868408203125,88.76
186,0.15395232421875,0.3500197509765625,89.22
187,0.15518576171875,0.332367724609375,89.19
188,0.15670498046875,0.3239979248046875,89.78
189,0.15301923828125,0.36182080078125,88.72
190,0.153761826171875,0.3497033447265625,89.08
191,0.152741376953125,0.3243083984375,89.44
192,0.15300537109375,0.309069189453125,89.99
193,0.1523107421875,0.331315087890625,89.81
194,0.149945302734375,0.337856982421875,89.37
195,0.151255146484375,0.3495103271484375,88.97
196,0.15349322265625,0.356026513671875,89.11
197,0.152354384765625,0.452185693359375,85.61
198,0.15781990234375,0.3232599609375,89.52
199,0.15475765625,0.3124194580078125,89.97


==> data/resnet20_fp.csv <==
epoch,train_loss,test_loss,test_acc
0,1.88270390625,1.543341015625,42.99
1,1.346404375,1.4468287109375,50.74
2,1.04456328125,1.06218681640625,63.76
3,0.8439515625,0.89682666015625,70.41
4,0.725477578125,0.80955595703125,73.21
5,0.6516802734375,0.7886423828125,74.07
6,0.5936878515625,0.674730615234375,77.54
7,0.5634046484375,0.684600634765625,77.38
8,0.52775375,0.612322216796875,79.66
9,0.4994163671875,0.558228466796875,81.08
10,0.4769783984375,0.740267578125,76.67
11,0.459783046875,0.595339306640625,80.11
12,0.442801015625,0.499015869140625,83.59
13,0.4272251171875,0.565104150390625,81.65
14,0.41579109375,0.549875390625,81.73
15,0.40686625,0.50747763671875,83.51
16,0.391798671875,0.581020458984375,80.86
17,0.384817734375,0.774519287109375,77.23
18,0.3748165234375,0.539191650390625,82.59
19,0.368945234375,0.5378455078125,83.3
20,0.359646640625,0.552299560546875,82.52
21,0.350981171875,0.583539892578125,82.35
22,0.3475859765625,0.79882705078125,76.89
23,0.34578546875,0.508670166015625,83.3
24,0.339862890625,0.56625517578125,82.25
25,0.3305738671875,0.555867333984375,82.68
26,0.327771875,0.537879248046875,83.7
27,0.32508560546875,0.42538779296875,85.97
28,0.3183246875,0.518612939453125,83.54
29,0.31596205078125,0.448062890625,85.49
30,0.315787421875,0.549579541015625,82.76
31,0.3036408984375,0.469687939453125,85.21
32,0.3121319140625,0.45302861328125,85.1
33,0.299066484375,0.487750146484375,84.34
34,0.2983293359375,0.445513671875,85.84
35,0.2962299609375,0.52973994140625,83.29
36,0.29431271484375,0.50663251953125,83.77
37,0.292741484375,0.569051708984375,82.95
38,0.28822552734375,0.45651708984375,85.63
39,0.2865487890625,0.43717109375,85.89
40,0.28596908203125,0.477863427734375,85.19
41,0.27941853515625,0.434403662109375,86.37
42,0.27862234375,0.447812939453125,85.75
43,0.2724416015625,0.42867294921875,86.08
44,0.2712204296875,0.477820166015625,85.18
45,0.27525052734375,0.426226171875,86.3
46,0.27107837890625,0.45026064453125,85.27
47,0.2693138671875,0.42551953125,86.62
48,0.26896447265625,0.58148232421875,82.83
49,0.2656964453125,0.484366650390625,84.1
50,0.258027890625,0.467157861328125,85.4
51,0.26366927734375,0.488477783203125,84.91
52,0.262143671875,0.461252197265625,86.22
53,0.25867248046875,0.501596826171875,84.32
54,0.25173873046875,0.414614501953125,86.48
55,0.2572734765625,0.430761376953125,86.46
56,0.25657703125,0.42866298828125,86.17
57,0.2531488671875,0.43823974609375,85.87
58,0.24804443359375,0.44649658203125,86.21
59,0.24956619140625,0.44270751953125,86.77
60,0.25530017578125,0.41720478515625,86.83
61,0.24815578125,0.571686962890625,82.69
62,0.245408125,0.48458251953125,85.77
63,0.2520012109375,0.3949599853515625,87.63
64,0.24382171875,0.42519326171875,86.7
65,0.23989640625,0.470394189453125,85.58
66,0.24719185546875,0.549968896484375,82.92
67,0.24407021484375,0.4064413818359375,87.11
68,0.24557833984375,0.517196728515625,84.15
69,0.242198125,0.4361517578125,86.49
70,0.24089283203125,0.457436865234375,86.29
71,0.23821314453125,0.47731611328125,85.81
72,0.238380078125,0.686211181640625,81.34
73,0.23728662109375,0.505553466796875,84.6
74,0.23995107421875,0.494564501953125,85.08
75,0.2316456640625,0.4187150390625,87.17
76,0.23484669921875,0.48061494140625,85.07
77,0.2347078125,0.424413671875,86.63
78,0.238405546875,0.55349873046875,84.04
79,0.235987265625,0.42629697265625,87.26
80,0.23579857421875,0.445531591796875,86.69
81,0.2281399609375,0.51257763671875,84.69
82,0.23206267578125,0.389597216796875,87.71
83,0.2326937109375,0.4268244140625,86.89
84,0.23216892578125,0.623910400390625,82.3
85,0.22880337890625,0.4883662109375,85.19
86,0.23274830078125,0.413827978515625,87.14
87,0.22964240234375,0.509209375,85.18
88,0.228164609375,0.46843330078125,86.27
89,0.23031177734375,0.4648015625,85.93
90,0.22725501953125,0.478479150390625,85.79
91,0.22360708984375,0.45849716796875,85.89
92,0.226419296875,0.58315703125,83.53
93,0.22782048828125,0.535662255859375,84.02
94,0.22287154296875,0.525689404296875,85.3
95,0.2253978125,0.44713583984375,86.54
96,0.2227522265625,0.462849267578125,86.45
97,0.2251528125,0.5705560546875,84.09
98,0.217735859375,0.4491748046875,86.3
99,0.21768166015625,0.528859716796875,84.49
100,0.141330654296875,0.29265224609375,90.9
101,0.112124951171875,0.2854240966796875,91.02
102,0.099869765625,0.2907914306640625,90.9
103,0.09474212890625,0.2888208740234375,91.22
104,0.088937216796875,0.2916767578125,91.19
105,0.085246591796875,0.2984234619140625,91.17
106,0.079672705078125,0.2965685302734375,91.09
107,0.077342421875,0.3044983154296875,91.01
108,0.0735782568359375,0.30169970703125,91.11
109,0.07050830078125,0.306570947265625,91.32
110,0.0688076708984375,0.306009814453125,91.27
111,0.0669904150390625,0.3072799072265625,91.41
112,0.06605740234375,0.305169482421875,91.48
113,0.060402646484375,0.3086962890625,91.45
114,0.0589779052734375,0.314501806640625,91.43
115,0.0591271044921875,0.3116812255859375,91.46
116,0.0597104541015625,0.3162367919921875,91.43
117,0.0562174609375,0.314122509765625,91.49
118,0.0545213916015625,0.32125986328125,91.32
119,0.051653876953125,0.3228747802734375,91.32
120,0.0525461767578125,0.3291544189453125,91.41
121,0.0522597216796875,0.3288920166015625,91.62
122,0.0497478369140625,0.3243933837890625,91.59
123,0.0493594970703125,0.3286518798828125,91.42
124,0.047687080078125,0.3259724365234375,91.29
125,0.04700154296875,0.32977939453125,91.55
126,0.045343046875,0.33082109375,91.34
127,0.0444261328125,0.3378645263671875,91.41
128,0.043769033203125,0.3360294921875,91.53
129,0.044103154296875,0.34396953125,91.46
130,0.042035205078125,0.338648681640625,91.48
131,0.0427568798828125,0.3439361083984375,91.44
132,0.04226185546875,0.348998486328125,91.27
133,0.04017773193359375,0.352393603515625,91.28
134,0.04051452880859375,0.3460392822265625,91.3
135,0.0409873828125,0.3659162353515625,91.11
136,0.03844903076171875,0.35224169921875,91.52
137,0.03700660400390625,0.3635687255859375,91.22
138,0.0376871875,0.35538408203125,91.5
139,0.03670431396484375,0.35224091796875,91.54
140,0.03576449462890625,0.3752294677734375,91.16
141,0.0372703125,0.3643321533203125,91.29
142,0.034992919921875,0.3668293701171875,91.33
143,0.03531559326171875,0.370810888671875,91.13
144,0.03565154541015625,0.3687734375,91.42
145,0.03368678466796875,0.37319375,91.19
146,0.034637373046875,0.3716191650390625,91.48
147,0.03389283203125,0.362197900390625,91.34
148,0.03480188232421875,0.3716292236328125,91.38
149,0.03245935791015625,0.37782529296875,91.32
150,0.02904406005859375,0.36259091796875,91.72
151,0.02553918701171875,0.361343896484375,91.72
152,0.02498423828125,0.3557826416015625,91.81
153,0.02334325439453125,0.355028076171875,91.81
154,0.02387026123046875,0.3590535888671875,91.66
155,0.023508779296875,0.3597451171875,91.76
156,0.02354000244140625,0.3595117919921875,91.76
157,0.02302728515625,0.3577065673828125,91.73
158,0.02241582275390625,0.36077314453125,91.74
159,0.02188399169921875,0.35684072265625,91.83
160,0.0218121826171875,0.35902646484375,91.88
161,0.0216564111328125,0.3582380126953125,91.78
162,0.02156727783203125,0.36103828125,91.73
163,0.0219389990234375,0.361137841796875,91.79
164,0.02123284423828125,0.3631764404296875,91.62
165,0.02173648681640625,0.3627712158203125,91.67
166,0.02160289794921875,0.36136591796875,91.57
167,0.02151625244140625,0.362583935546875,91.74
168,0.019671395263671874,0.362076123046875,91.81
169,0.020295849609375,0.36111142578125,91.69
170,0.02087078857421875,0.3622984619140625,91.72
171,0.020464256591796876,0.362326611328125,91.79
172,0.0208743212890625,0.361651171875,91.71
173,0.020900263671875,0.358791064453125,91.67
174,0.019872103271484375,0.3603795166015625,91.83
175,0.0195994384765625,0.36265888671875,91.77
176,0.020470140380859377,0.366158642578125,91.73
177,0.020342984619140626,0.3636813720703125,91.71
178,0.01920360595703125,0.3618884521484375,91.73
179,0.0195800634765625,0.3633388427734375,91.77
180,0.019854482421875,0.364312841796875,91.68
181,0.020434969482421874,0.3662856201171875,91.86
182,0.020102774658203124,0.3697224609375,91.7
183,0.019310780029296874,0.3661618896484375,91.73
184,0.01894355224609375,0.3637060302734375,91.81
185,0.018793482666015625,0.3640180419921875,91.85
186,0.018323582763671874,0.363837158203125,91.73
187,0.018648009033203124,0.36684931640625,91.69
188,0.018565712890625,0.36572783203125,91.72
189,0.0187072705078125,0.3659594482421875,91.75
190,0.018583126220703124,0.3660980712890625,91.76
191,0.01813615234375,0.3663689208984375,91.67
192,0.0185464208984375,0.3645497802734375,91.73
193,0.018706470947265626,0.3649622802734375,91.73
194,0.019272413330078127,0.36378203125,91.74
195,0.01819923828125,0.36698837890625,91.66
196,0.01851083984375,0.3683955810546875,91.7
197,0.018168424072265627,0.3707857421875,91.67
198,0.018945072021484374,0.3677730712890625,91.79
199,0.018336273193359374,0.3628023681640625,91.85


==> data/small_1bit_binrel.csv <==
epoch,train_loss,test_loss,test_acc
0,6.902315647482014,6.803688125,0.674
1,6.65593696917466,5.835756875,5.754
2,6.429739411595723,5.40899375,9.61
3,6.274666204536371,5.0918096875,13.792
4,6.1087348870903275,4.77486125,17.674
5,5.962706397382094,4.5621496875,21.17
6,5.796978823191447,4.31774125,25.094
7,5.676209032773781,4.0535434375,29.128
8,5.563369616806555,3.8984265625,31.798
9,5.4873811887989605,3.773556875,34.232
10,5.405246505920264,3.6644121875,36.396
11,5.334281403002598,3.5682909375,38.402
12,5.278929981015188,3.449064375,40.3639975
13,5.226567574065747,3.4338315625,40.906
14,5.181119947791767,3.3603721875,42.226
15,5.140888461106115,3.2856165625,43.38
16,5.115144993380296,3.264065625,44.218
17,5.082281830785372,3.212505,45.006
18,5.055263601618705,3.209529375,45.37
19,5.026434321292966,3.1357596875,46.69
20,5.00392420438649,3.112290625,47.216
21,4.984917534722222,3.081975625,47.628
22,4.972252666616707,3.08731625,47.89
23,4.946469777303157,3.0963484375,48.046
24,4.926579829886091,3.036343125,48.802
25,4.918928529051759,3.02883125,48.904
26,4.896598736635691,3.02421625,49.614
27,4.883735979966027,3.00166125,49.396
28,4.8690227505495605,2.993670625,49.658
29,4.866111798061551,2.9692278125,50.296
30,4.856394181529776,2.9909103125,50.03
31,4.8429131694644285,2.9477615625,50.316
32,4.834839940547562,2.94345625,50.514
33,4.829329895458633,2.9341171875,50.916
34,4.8172017073840925,2.9500665625,50.824
35,4.817545572916667,2.8965025,51.648
36,4.801404969774181,2.9144175,51.402
37,4.798563883268385,2.884191875,51.86
38,4.78775339103717,2.865726875,52.114
39,4.776428466601718,2.880073125,52.204
40,4.772620575414669,2.8708084375,52.012
41,4.770135454136691,2.8765159375,52.17
42,4.76812534347522,2.8658771875,52.11
43,4.760682079336531,2.864404375,52.328
44,4.754895302507993,2.847525,52.92
45,4.753098692920664,2.85359625,52.562
46,4.752567867580935,2.843476875,52.74
47,4.737921771957434,2.8249878125,53.13
48,4.751753284872103,2.8246896875,53.17
49,4.741968144234613,2.8239846875,52.838
50,4.74482523356315,2.831709375,53.086
51,4.736341395633493,2.8133721875,53.124
52,4.733914040642486,2.825963125,53.246
53,4.726224879471423,2.83108875,53.518
54,4.729273222047362,2.83808,53.026
55,4.726896607713829,2.79749875,53.826
56,4.725404051758593,2.8354275,53.394
57,4.728166685401678,2.8220615625,53.144
58,4.724637477517986,2.7994140625,53.438
59,4.722721822541966,2.8487928125,52.872
60,4.7185907523980815,2.7982878125,53.73
61,4.716809755320743,2.81019,53.686
62,4.70513667191247,2.7964859375,53.718
63,4.727732657623901,2.7943415625,53.912
64,4.710470685951239,2.79678125,53.712
65,4.7080940716177055,2.78485,54.0
66,4.712163862659872,2.78435875,54.032
67,4.7164967244954035,2.78827375,53.936
68,4.72042873513689,2.7989415625,53.596
69,4.704234268834932,2.7948909375,53.734
70,4.699896332933653,2.7842665625,53.688
71,4.712844958408273,2.800083125,53.816
72,4.712017105065947,2.788976875,53.778
73,4.703477452413069,2.78026125,54.276
74,4.707772063599121,2.778929375,53.894
75,4.701870534822143,2.811026875,53.758
76,4.703543805580535,2.770763125,54.176
77,4.7123160846322945,2.7804840625,54.158
78,4.706675284772182,2.7726140625,54.132
79,4.697958820443645,2.77721875,54.204
80,4.701492321767586,2.7799028125,54.164
81,4.703190182229217,2.7717040625,54.346
82,4.699790167865707,2.781391875,54.298
83,4.701582874325539,2.7632321875,54.408
84,4.702065300884293,2.7721946875,54.37
85,4.694180593025579,2.788044375,53.97
86,4.705616756594724,2.783880625,54.1
87,4.711446077512989,2.769740625,54.27
88,4.693311756844524,2.78389,54.25
89,4.701560626498801,2.7565653125,54.6
90,4.693296924960032,2.769295,54.172
91,4.699670341851519,2.754059375,54.59
92,4.692920273156475,2.7722128125,54.44
93,4.689786061775579,2.7721175,54.53
94,4.681904866731615,2.74166375,54.81
95,4.684981311825539,2.755390625,54.412
96,4.687567524105716,2.7526815625,55.134
97,4.688133867905676,2.7542640625,54.814
98,4.680283117256195,2.776323125,54.52
99,4.6805824871352915,2.76497625,54.564
100,4.683419670513589,2.736404375,55.15
101,4.677273415642486,2.742956875,54.836
102,4.689501523780975,2.7493728125,54.862
103,4.673949512265188,2.7487390625,54.844
104,4.680533698041566,2.7494834375,54.832
105,4.669984325039968,2.7453365625,54.984
106,4.674542787644884,2.73971875,55.138
107,4.668733372676859,2.743509375,54.912
108,4.676012315147882,2.7547896875,54.746
109,4.663074228117506,2.727699375,55.232
110,4.665656537270184,2.742629375,55.11
111,4.667059321292966,2.73086375,55.098
112,4.673470598521183,2.7414,55.006
113,4.669678319844125,2.8972921875,52.09
114,4.653513126998401,2.9467465625,51.418
115,4.663609737210232,2.742068125,55.026
116,4.662340049835132,2.784483125,54.274
117,4.65665904776179,2.7319334375,55.092
118,4.64685439148681,2.773984375,54.248
119,4.646686557004396,2.757733125,54.764
120,4.646489839378497,2.75141375,55.054
121,4.641672599420463,2.7267534375,55.112
122,4.64038964141187,2.7121703125,55.52
123,4.643672171637689,2.7155071875,55.398
124,4.649873070293765,2.750348125,55.038
125,4.627336412120304,2.719120625,55.636
126,4.631353901253997,2.72951625,55.308
127,4.637906862010392,2.7123875,55.8
128,4.636862385091926,2.722665,55.512
129,4.623537888439248,2.69999625,55.968
130,4.625790383318345,2.7060746875,55.698
131,4.6255870303757,2.7033828125,55.718
132,4.613205529326539,2.7111728125,55.798
133,4.624059736585731,2.6962721875,55.736
134,4.607457783772982,2.700258125,55.984
135,4.600699518510192,2.69803125,56.282
136,4.612600154251599,2.67503875,56.552
137,4.608367602792765,2.70189125,56.1
138,4.596717547836731,2.6928534375,55.95
139,4.606262646133094,2.66617875,56.65
140,4.586356305580535,2.6788134375,56.624
141,4.593344465052958,2.65962875,56.728
142,4.588061191671662,2.6772028125,56.692
143,4.590949896332933,2.66518,56.482
144,4.591395633493206,2.6487725,57.102
145,4.573179347147282,2.6374740625,57.408
146,4.5846584451189045,2.648323125,57.12
147,4.578555905275779,2.645829375,57.06
148,4.574589547112311,2.638584375,57.318
149,4.572463903876899,2.675515,56.832
150,4.5603587442545965,2.657031875,56.678
151,4.563779445193845,2.638949375,57.196
152,4.569066621702638,2.6267484375,57.784
153,4.5509549391736615,2.651568125,57.636
154,4.536292840727418,2.618190625,57.572
155,4.558454798661071,2.619891875,57.338
156,4.543216208283373,2.6213609375,57.88
157,4.543250555805356,2.6304978125,57.454
158,4.539767404826139,2.616386875,57.836
159,4.538249868854916,2.61681625,58.048
160,4.52458970323741,2.59835375,58.086
161,4.538556654676259,2.6210609375,57.856
162,4.514783095398681,2.6054634375,58.392
163,4.518059770933253,2.605794375,58.494
164,4.525698972072342,2.61125203125,58.206
165,4.520638957583933,2.586285625,58.912
166,4.5143873182703835,2.59791734375,58.38
167,4.506789880595524,2.59847421875,58.202
168,4.5068371084382495,2.58957375,58.718
169,4.498811887989608,2.585665,58.784
170,4.507828112509992,2.5711796875,58.928
171,4.496617549710232,2.59627703125,58.45
172,4.494905247676859,2.567826875,59.084
173,4.4916020308753,2.567551875,58.86
174,4.48808492268685,2.56826703125,58.934
175,4.4830596460331735,2.575864375,58.746
176,4.478549191896483,2.56399859375,59.116
177,4.473294411345924,2.56248203125,59.176
178,4.463927685976219,2.5794015625,59.042
179,4.460512449415468,2.54375328125,59.412
180,4.462271979291566,2.52487328125,59.93
181,4.459146354791167,2.53331578125,59.754
182,4.4560340009242605,2.55309234375,59.46
183,4.4533033729266585,2.5303975,59.93
184,4.440628747002398,2.5309525,59.542
185,4.444855053457235,2.53798125,59.68
186,4.438010529076738,2.51246703125,60.342
187,4.431135560301759,2.53431125,59.936
188,4.431527824615308,2.496808125,60.742
189,4.425494370128897,2.51246921875,60.434
190,4.423702834607314,2.5016121875,60.51
191,4.421187659247602,2.49593140625,60.566
192,4.410348283872902,2.50623625,60.438
193,4.408617637140288,2.4903596875,60.872
194,4.399412501249,2.48316109375,60.932
195,4.395377057728817,2.490090625,60.91
196,4.38962736061151,2.5049453125,60.852
197,4.395116328811951,2.48406,61.154
198,4.38355565547562,2.4830803125,61.11
199,4.385093097397083,2.4651503125,61.244
200,4.380249316172062,2.4673115625,61.396
201,4.3779187587430055,2.45788453125,61.554
202,4.376897310276779,2.4715140625,61.322
203,4.368009108338329,2.46739265625,61.372
204,4.354612013514188,2.4644559375,61.47
205,4.348893151104117,2.46433203125,61.566
206,4.352945378072542,2.44885375,61.69
207,4.347515737410072,2.4593209375,61.71
208,4.344226962180255,2.443486875,61.886
209,4.328246777577938,2.44934953125,61.728
210,4.330740876049161,2.4320725,62.514
211,4.328591423736011,2.42662890625,62.184
212,4.32582137415068,2.40963125,62.478
213,4.321778124375499,2.423160625,62.5
214,4.317965549435452,2.4281840625,62.604
215,4.322259379996003,2.41672203125,62.236
216,4.312868455235812,2.40640953125,62.834
217,4.300673913993805,2.4271253125,62.564
218,4.297894496902478,2.4236625,62.496
219,4.288219424460432,2.4075375,62.858
220,4.282150451513789,2.40511234375,62.718
221,4.2776560001998405,2.38330796875,63.07
222,4.2765455604266585,2.38853625,63.126
223,4.2738758212180255,2.39395515625,63.182
224,4.276006928831935,2.3775025,63.454
225,4.27037042241207,2.3746275,63.54
226,4.2628932010641485,2.39040109375,63.255995
227,4.26355517148781,2.38852375,63.384
228,4.242077431804557,2.3814753125,63.334
229,4.24697273431255,2.36658703125,63.712
230,4.248373176458833,2.3699528125,63.991995
231,4.233727861460832,2.35264390625,64.104
232,4.225871646432854,2.3555190625,64.114
233,4.236881588479217,2.569908125,59.568
234,4.22433576576239,2.59430640625,59.59
235,4.211984318794964,2.59578875,59.328
236,4.2161056311201035,2.330721875,64.494
237,4.2038139020033976,2.341761875,64.346
238,4.2010200433403275,2.3448265625,64.131995
239,4.200856502298161,2.34663671875,64.186
240,4.190519459432454,2.3363409375,64.286
241,4.194170444894085,2.328935,64.702
242,4.192728239283573,2.325091875,64.848
243,4.170452310026978,2.33231765625,64.694
244,4.18529317171263,2.31761234375,65.046
245,4.165852474270584,2.30361859375,65.376
246,4.1558624194394485,2.30266203125,65.102
247,4.149670497976619,2.3102615625,65.165995
248,4.149584629171662,2.29314359375,65.44
249,4.141546528402278,2.2932996875,65.676
250,4.134823000974221,2.283853125,65.712
251,4.130853520308753,2.2784371875,65.906
252,4.129933553157474,2.28592390625,65.696
253,4.116153171213029,2.27321015625,65.982
254,4.101639391611711,2.26663,66.106
255,4.097862335131895,2.27259109375,66.0
256,4.102302532973621,2.2597625,66.286
257,4.101608947217226,2.254405,66.328
258,4.080747121053157,2.257245625,66.464
259,4.086042494129696,2.24743390625,66.674
260,4.063938302483014,2.25048484375,66.71
261,4.07429642223721,2.24612796875,66.742
262,4.058549254346523,2.23500953125,66.952
263,4.0524295407424065,2.23898671875,66.9
264,4.040412201488809,2.20805234375,67.414
265,4.0304494685501595,2.2139128125,67.388
266,4.033815135391687,2.217091875,67.506
267,4.027784022781774,2.2028003125,67.79
268,4.023530394434452,2.20565984375,67.666
269,4.0194012758543165,2.2029034375,67.722
270,3.998103470348721,2.19920875,67.8
271,3.9937425059952036,2.19178,67.916
272,3.978968778102518,2.18517796875,68.105995
273,3.9724700708183454,2.18480328125,68.414
274,3.9640030163369304,2.1799471875,68.424
275,3.9571514663269385,2.1760565625,68.576
276,3.9491297586930454,2.15781421875,68.79
277,3.935676458832934,2.1506615625,69.18
278,3.9268019178407276,2.142055625,69.088
279,3.9115114158673063,2.13878828125,69.458
280,3.8698053276129096,2.106253125,70.168
281,3.839695431155076,2.0967271875,70.29
282,3.836999931304956,2.0948065625,70.514
283,3.8396322004896084,2.0924334375,70.404
284,3.8264536808053555,2.0932509375,70.43
285,3.8412648787220225,2.0925496875,70.438
286,3.8299985011990407,2.08889625,70.544
287,3.8298095898281375,2.085419375,70.564
288,3.8346806929456436,2.08641015625,70.594
289,3.8249455123401277,2.08913,70.592
290,3.833523415642486,2.089558125,70.644
291,3.8232792672112312,2.09026140625,70.484
292,3.831146801308953,2.085683125,70.537995
293,3.8374503522182253,2.0876528125,70.692
294,3.8330882169264586,2.09104734375,70.538
295,3.830704967276179,2.09203453125,70.618
296,3.838538934477418,2.086894375,70.64
297,3.8327084426209033,2.0886371875,70.65
298,3.838748142111311,2.09095546875,70.578
299,3.8351381394884094,2.08987609375,70.47


==> data/small_1bit_hard.csv <==
epoch,train_loss,test_loss,test_acc
0,6.909070399930056,6.824526875,0.474
1,6.671454242855716,5.871539375,5.786
2,6.428289009417466,5.439503125,9.3
3,6.287113668440248,5.1611878125,12.746
4,6.153059973895883,4.9539765625,15.586
5,6.033498982064349,4.7483365625,18.76999875
6,5.898484337529976,4.4205653125,22.936
7,5.7871566028427255,4.2899634375,25.386
8,5.69105457821243,4.09568,28.38
9,5.623889169914069,4.016583125,30.464
10,5.562494535621503,3.930339375,31.86
11,5.509083358313349,3.8448071875,33.258
12,5.456765056704636,3.73897,34.516
13,5.42795021795064,3.7295053125,35.34
14,5.4011720311251,3.6384740625,36.6659975
15,5.365207833733014,3.6360221875,36.9819975
16,5.3370975094924065,3.5689428125,38.254
17,5.299708280250799,3.5311971875,39.1919975
18,5.29255892161271,3.494676875,39.9779975
19,5.258376892236211,3.507510625,39.3419975
20,5.249831775204836,3.470926875,40.4059975
21,5.227274820768385,3.42672375,40.882
22,5.218172727443045,3.401835,41.438
23,5.215224304931056,3.382774375,41.482
24,5.200024745828338,3.4003475,41.72
25,5.176741809677258,3.35093,42.196
26,5.162502029626299,3.3212134375,42.824
27,5.150013973196443,3.3343684375,42.92
28,5.139769044139689,3.3092478125,42.912
29,5.133950261665667,3.313253125,43.144
30,5.123649517885691,3.2706315625,43.994
31,5.118626192795763,3.299530625,43.502
32,5.108218113009593,3.27990875,44.326
33,5.099956753347322,3.2349196875,44.472
34,5.0957335693944845,3.250969375,44.222
35,5.093204342775779,3.25533875,44.068
36,5.085262649255595,3.2193034375,44.878
37,5.062403592750799,3.2008259375,45.236
38,5.0654671575239805,3.1987121875,45.538
39,5.0534107869954035,3.197165,45.32
40,5.0454987572442045,3.2308721875,44.874
41,5.047271557753797,3.172724375,45.712
42,5.055250721297962,3.183691875,45.876
43,5.029733244654277,3.1484378125,45.988
44,5.03835837579936,3.157865625,46.284
45,5.0249351300209835,3.1397565625,46.588
46,5.013638698416267,3.167280625,46.238
47,5.016238571642686,3.14669375,46.522
48,5.018843128622103,3.1441375,46.624
49,4.9997509804656275,3.1514828125,46.378
50,4.989202388089528,3.1141896875,46.978
51,4.9949872133543165,3.1129378125,47.294
52,4.9917101475069945,3.0982609375,47.042
53,4.979457059352518,3.123019375,46.64
54,4.9826127379346525,3.0965396875,47.634
55,4.978514063749,3.1077675,47.368
56,4.971056358038569,3.094790625,47.474
57,4.973874416092126,3.0822475,47.428
58,4.981642420438649,3.0697875,47.932
59,4.96861260991207,3.0617496875,47.65
60,4.949636774955036,3.0480096875,47.886
61,4.943487787894684,3.04823375,48.332
62,4.944936238509193,3.017611875,48.954
63,4.930219105965228,3.0601046875,48.438
64,4.932671440972222,3.0233621875,48.842
65,4.9253620541067145,3.024185,49.02
66,4.9148895727168265,2.9870075,49.37
67,4.91148370366207,2.9835175,49.792
68,4.906137980240807,3.0320996875,48.928
69,4.904905762889689,3.007315625,49.56
70,4.899096347921662,3.01758875,49.168
71,4.894368489583333,3.01306,49.33
72,4.891599610936251,2.9777096875,50.162
73,4.889029791791566,2.98031625,49.734
74,4.891062540592526,2.972779375,49.958
75,4.875793896133094,2.99393625,49.658
76,4.8711530775379694,2.97995625,49.926
77,4.879267289293566,2.980609375,50.022
78,4.86949268710032,2.98005,49.804
79,4.866084866481814,2.9557984375,50.332
80,4.8679634417466024,2.9468109375,50.488
81,4.867192574065747,2.942060625,50.668
82,4.850621846272982,2.956713125,50.474
83,4.848881051408873,2.9311259375,50.924
84,4.853877835231814,2.95502125,50.49
85,4.849733884767186,2.93678125,50.718
86,4.8505359774680255,2.925024375,50.8
87,4.848962626773581,2.9296609375,50.67
88,4.833967981864508,2.9247903125,51.154
89,4.825712867206235,2.90267125,51.216
90,4.824958002348121,2.91368375,51.118
91,4.832329448940848,2.912933125,51.212
92,4.829686250999201,2.915274375,51.138
93,4.827194104091727,2.9064315625,51.284
94,4.813628003846922,2.901388125,51.534
95,4.8183168309102715,2.893200625,51.854
96,4.803816712255196,2.882198125,51.972
97,4.804457215477618,2.9005453125,51.672
98,4.8010009960781375,2.8706284375,52.004
99,4.801903008842926,2.8547775,52.138
100,4.786967691471823,2.8841321875,52.028
101,4.799587673611111,2.8784678125,52.058
102,4.79365179731215,2.874816875,52.074
103,4.791292747052358,2.837224375,52.696
104,4.780550559552358,2.8704503125,52.004
105,4.7771165879796165,2.8425284375,52.556
106,4.771909815897282,2.8209596875,53.328
107,4.772951170313749,2.85339875,52.722
108,4.765747167890687,2.8341103125,52.996
109,4.75744248351319,2.8362246875,52.94
110,4.7677639138689045,2.8429284375,52.676
111,4.762784694119704,2.838448125,52.748
112,4.7686046475319745,3.040525,49.036
113,4.752111982289168,2.8998678125,51.74
114,4.741901010441647,2.849794375,52.942
115,4.7420672836730615,2.8316475,52.662
116,4.736325002498002,2.820611875,53.262
117,4.742991934577338,2.8181846875,53.406
118,4.740949037644884,2.833783125,52.866
119,4.73209049947542,2.8055434375,53.7
120,4.726721357289168,2.82108375,53.386
121,4.729679927932654,2.82625625,53.236
122,4.719778083782973,2.828824375,53.004
123,4.722026675534573,2.7847321875,53.916
124,4.703982907424061,2.793698125,53.888
125,4.7039064061251,2.78963625,53.952
126,4.710949209382494,2.7793415625,54.152
127,4.7101443844924065,2.7943640625,53.914
128,4.701353760741407,2.7862284375,54.096
129,4.707005099045763,2.80142875,53.806
130,4.694245775254796,2.76468625,54.486
131,4.690256388639089,2.7655725,54.392
132,4.687791173311351,2.769533125,54.528
133,4.683103517186251,2.781465625,54.418
134,4.672878884392486,2.727166875,55.206
135,4.678812028502199,2.7467165625,54.824
136,4.679293284122702,2.76063125,54.618
137,4.667772032374101,2.7370525,54.996
138,4.662446605215828,2.7350859375,54.92
139,4.665402833982814,2.72212125,55.448
140,4.662464949915068,2.731971875,55.474
141,4.6471635191846525,2.7255434375,55.568
142,4.64906200039968,2.726599375,55.392
143,4.641276431979416,2.7410175,55.112
144,4.642561341551759,2.7125621875,55.504
145,4.637819822267186,2.7164209375,55.48
146,4.625751742356115,2.70357625,55.932
147,4.625986710631495,2.6933134375,55.976
148,4.62937345436151,2.6839075,56.036
149,4.624556604716227,2.6884046875,56.304
150,4.618395127647882,2.6995040625,55.822
151,4.610700892411071,2.690605,56.286
152,4.618373270133893,2.68488625,56.454
153,4.610631416741607,2.6782853125,56.424
154,4.599830292016387,2.6678378125,56.646
155,4.6001546419114705,2.6759659375,56.408
156,4.581351715502598,2.67938625,56.908
157,4.588140034847123,2.677120625,56.692
158,4.585896517161271,2.6699303125,56.336
159,4.581832971123101,2.665884375,56.578
160,4.574692199365508,2.6711734375,56.928
161,4.565334451189049,2.6477175,57.164
162,4.564149071367906,2.6317321875,57.252
163,4.570311719374501,2.660104375,56.82
164,4.55789040642486,2.6296784375,57.54
165,4.5676974045763385,2.653954375,57.342
166,4.555678894384492,2.63445375,57.556
167,4.552216820293765,2.6282725,57.558
168,4.549231318070544,2.6259009375,57.828
169,4.542347762415068,2.6342171875,57.844
170,4.532952544214628,2.59799609375,58.102
171,4.539448128996803,2.6059696875,57.796
172,4.531174669639289,2.60490109375,58.092
173,4.523660368580136,2.610099375,57.916
174,4.526833611236011,2.6276953125,57.956
175,4.5270752148281375,2.5870940625,58.528
176,4.509503334832134,2.590060625,58.378
177,4.507202050859313,2.57388078125,58.872
178,4.496146832533973,2.60022265625,58.658
179,4.4993165623751,2.57451109375,58.896
180,4.496081259992007,2.579384375,58.668
181,4.494704236610711,2.57222109375,58.822
182,4.48841746914968,2.55881484375,59.032
183,4.479012883443246,2.56996671875,59.07
184,4.472161723746003,2.55215671875,59.126
185,4.467897166641687,2.5476665625,59.25
186,4.476927442421063,2.5635503125,59.348
187,4.458708033573141,2.547090625,59.474
188,4.465369110961231,2.55904203125,59.23
189,4.455808009842126,2.51705984375,60.156
190,4.4552057572691846,2.53948515625,59.552
191,4.453394315797362,2.521005625,60.226
192,4.4394105809102715,2.5184328125,59.97
193,4.431122289668266,2.5205921875,60.444
194,4.433269400104916,2.5268115625,59.852
195,4.4254494841626695,2.50882703125,60.482
196,4.4262804600069945,2.51710796875,60.36
197,4.4175179387739805,2.4932371875,60.878
198,4.412770174485412,2.4875403125,60.808
199,4.405167272432054,2.49108296875,60.668
200,4.4185846635191846,2.49975640625,60.87
201,4.403788297487011,2.49366421875,61.052
202,4.39498089028777,2.48559796875,60.894
203,4.395944572467027,2.48964015625,60.772
204,4.381971376024181,2.4786671875,61.038
205,4.380854300934253,2.47381984375,61.36
206,4.3716148175209835,2.476283125,61.152
207,4.381297305905276,2.4669578125,61.326
208,4.3692389838129495,2.48604703125,60.724
209,4.366328421637689,2.47673640625,61.19
210,4.366606714628297,2.46800578125,61.178
211,4.345243726893485,2.44542109375,61.966
212,4.340519771682654,2.4443509375,61.9
213,4.347359612310152,2.44923875,62.042
214,4.342628241157074,2.4353290625,62.124
215,4.327261237884692,2.4423290625,61.82
216,4.331253747002398,2.429315625,61.908
217,4.329577353742007,2.42860015625,62.226
218,4.315915626873501,2.413400625,62.602
219,4.313309508643085,2.415276875,62.258
220,4.308158160971223,2.41008109375,62.78
221,4.315125633867906,2.40527078125,62.78
222,4.299446770708434,2.40203671875,62.934
223,4.302260535321743,2.4134328125,62.734
224,4.283817867580935,2.40944546875,62.782
225,4.2920905463129495,2.3925540625,62.984
226,4.279404211006195,2.61290046875,58.594
227,4.272575299135691,2.6081590625,58.788
228,4.272003490957235,2.611549375,58.662
229,4.265675350344724,2.39567390625,63.086
230,4.2637460344224625,2.3794928125,63.276
231,4.261648103392286,2.37676859375,63.496
232,4.256235246178058,2.3713659375,63.42
233,4.241827631644684,2.38967109375,63.492
234,4.240171534647282,2.371425,63.624
235,4.23755761016187,2.363220625,63.756
236,4.235262180880296,2.365525625,64.046
237,4.219329224120703,2.3571015625,64.038
238,4.216634895208833,2.36052421875,64.126
239,4.213249322417067,2.3411634375,64.348
240,4.2136474414218625,2.3435234375,64.374
241,4.203231165067946,2.34188125,64.264
242,4.204580085931255,2.31930796875,64.788
243,4.1901490526328935,2.3379153125,64.436
244,4.177352649130696,2.32428609375,64.608
245,4.186715471372902,2.3295646875,64.398
246,4.171486638813949,2.31922375,64.868
247,4.161529370253797,2.31397796875,65.06
248,4.159231208782973,2.32325359375,64.85
249,4.155291001573741,2.29488765625,65.494
250,4.149825452138289,2.3055634375,65.319995
251,4.140678863159472,2.29009625,65.508
252,4.147181863883893,2.29098,65.626
253,4.137165267785772,2.28261328125,65.902
254,4.137977898930855,2.27780328125,65.868
255,4.112862834732214,2.27926125,66.086
256,4.12699254658773,2.26740484375,66.186
257,4.114977939523381,2.2614265625,66.434
258,4.1013673436251,2.2714484375,66.12
259,4.103896179931056,2.248954375,66.494
260,4.0883703193695045,2.263939375,66.516
261,4.0940439055006,2.259688125,66.402
262,4.085219324540367,2.24932078125,66.898
263,4.085130333233414,2.240329375,66.776
264,4.062510538444244,2.2316671875,67.282
265,4.062786099245604,2.22683953125,67.184
266,4.055791304456434,2.223709375,67.372
267,4.045903121252998,2.2217596875,67.464
268,4.045988599745204,2.22561140625,67.198
269,4.0293370772132295,2.2048678125,67.718
270,4.027038525429656,2.19854875,67.842
271,4.018386853017586,2.20426140625,67.704
272,4.002691987035372,2.192139375,67.876
273,3.999445755895284,2.1927621875,68.028
274,3.9844230084682253,2.18133515625,68.252
275,3.9779348396282974,2.17931984375,68.492
276,3.967802710956235,2.17627890625,68.426
277,3.948741007194245,2.1681096875,68.56
278,3.943718853042566,2.16456265625,68.8
279,3.933852137040368,2.14541703125,69.146
280,3.9192278989308553,2.13464375,69.464
281,3.898404323416267,2.128934375,69.638
282,3.8996345892036373,2.1256346875,69.682
283,3.9062722478267387,2.12395203125,69.746
284,3.8907022819244603,2.1211934375,69.754
285,3.8916335681454837,2.1199584375,69.77
286,3.88523439061251,2.118836875,69.764
287,3.8751494897831735,2.1178521875,69.804
288,3.8792953918115507,2.11573578125,69.876
289,3.8807137883443246,2.11565015625,69.88
290,3.875505845323741,2.11532390625,69.97
291,3.8765577381844523,2.11237625,69.986
292,3.8799198922112312,2.11311703125,69.878
293,3.877747801758593,2.1111590625,69.948
294,3.8748579261590725,2.11206,70.126
295,3.874769325164868,2.1117178125,70.042
296,3.8656488871402876,2.1090796875,70.042
297,3.858814901204037,2.1102140625,69.982
298,3.876804025529576,2.1084871875,69.996
299,3.8659986073641086,2.1081790625,70.008


==> data/small_1bit_parq.csv <==
epoch,train_loss,test_loss,test_acc
0,6.9027848034072745,6.8069025,0.622
1,6.664054693745004,5.828776875,5.916
2,6.420286036795564,5.42447875,10.174
3,6.261009942046363,5.07678375,13.784
4,6.1196858919114705,4.8156309375,17.556
5,5.977692845723421,4.5753953125,21.096
6,5.811787288918865,4.2874703125,25.142
7,5.68871075014988,4.04297625,29.416
8,5.574756210656475,3.86802,32.79
9,5.487440516336931,3.76879375,34.648
10,5.417159631669664,3.64400625,36.658
11,5.344909228866906,3.5207240625,38.824
12,5.296364470923262,3.468914375,40.2639975
13,5.22990123526179,3.4350971875,41.048
14,5.18716901478817,3.3445196875,42.548
15,5.144948884642286,3.289415625,43.538
16,5.101029332783773,3.2777615625,43.696
17,5.072562262689848,3.2263253125,45.304
18,5.038851731115108,3.20205625,45.592
19,5.008022878572143,3.1361834375,46.826
20,4.98212835981215,3.0922253125,47.526
21,4.956430948990807,3.0802903125,47.958
22,4.93995936063649,3.0437253125,48.518
23,4.924964325414669,3.0361446875,49.06
24,4.885707449665268,2.9862409375,49.704
25,4.870778767610911,3.0201190625,49.454
26,4.851508246527778,2.954124375,50.406
27,4.84437606165068,2.949650625,50.536
28,4.81499956284972,2.936420625,51.07
29,4.798118926733613,2.9108409375,51.172
30,4.798099411096123,2.89588625,51.616
31,4.790324771432854,2.8847859375,51.956
32,4.765846697641886,2.878679375,51.828
33,4.765376370778378,2.85217875,52.706
34,4.741047006145084,2.84805375,52.83
35,4.7142789674510395,2.79695375,53.974
36,4.68820295326239,2.806604375,53.604
37,4.683081659672262,2.772973125,54.284
38,4.674332409072742,2.7628503125,54.542
39,4.672392945018985,2.7400065625,54.77
40,4.64886606339928,2.73407125,54.862
41,4.638956803307354,2.725965,55.286
42,4.621676877248201,2.756541875,54.8
43,4.625398509317546,2.7148609375,55.538
44,4.618368586380895,2.709763125,55.81
45,4.595491575489608,2.7035171875,55.924
46,4.588600213579137,2.6863603125,56.416
47,4.587736061151079,2.69704375,56.176
48,4.5743174991257,2.6753290625,56.71
49,4.566417569069745,2.665398125,56.656
50,4.5590199715227815,2.6410746875,57.12
51,4.55576164068745,2.6568475,57.18
52,4.550054097347123,2.6450734375,57.32
53,4.552552098945843,2.64152375,57.482
54,4.528376127223221,2.6225653125,57.744
55,4.524752073341327,2.618866875,57.5
56,4.52048985811351,2.631596875,57.678
57,4.515098858413269,2.595051875,58.21
58,4.512557141786571,2.6101696875,58.154
59,4.503548723521183,2.622614375,57.74
60,4.489748825939248,2.58136609375,58.69
61,4.496235043215427,2.585180625,58.46
62,4.4810557803757,2.5544725,59.126
63,4.476891923960832,2.5687125,58.788
64,4.471956028926859,2.5830653125,58.598
65,4.470452544214628,2.576971875,58.696
66,4.463792637764788,2.575208125,59.128
67,4.452587149030776,2.54479109375,59.126
68,4.464793399655276,2.5743109375,58.812
69,4.450422864833134,2.56187125,59.21
70,4.440286833033573,2.541663125,59.74
71,4.432509851493805,2.54091171875,59.836
72,4.427185985586531,2.532504375,59.614
73,4.425764076239009,2.50719734375,60.136
74,4.421637689848121,2.50886765625,60.206
75,4.420691181429856,2.50263828125,60.186
76,4.41535209332534,2.54480859375,59.814
77,4.39718771857514,2.49882625,60.472
78,4.408840115407674,2.49486140625,60.532
79,4.400777424935052,2.5030803125,60.498
80,4.387437315772382,2.4917909375,60.56
81,4.390395886415868,2.50939703125,60.462
82,4.3725671806304955,2.48609390625,60.65
83,4.378033901004197,2.49066453125,60.53
84,4.370962604916067,2.47216,61.3
85,4.36669882843725,2.479859375,60.976
86,4.370824434202638,2.46933796875,61.03
87,4.353715855440647,2.45005359375,61.476
88,4.344227742805756,2.454794375,61.322
89,4.347116447467027,2.481673125,61.124
90,4.334052679731215,2.47273859375,61.038
91,4.342329261590727,2.44673796875,61.736
92,4.3291683059802155,2.443268125,61.758
93,4.325287035996203,2.4419725,61.874
94,4.3289423148980815,2.44105015625,61.864
95,4.327588710281774,2.4156215625,62.092
96,4.3237074402977616,2.41628546875,62.356
97,4.309073834682255,2.43513390625,61.928
98,4.300728557778777,2.41166515625,62.218
99,4.301673504946043,2.427494375,62.548
100,4.300196561500799,2.4089021875,62.424
101,4.30083940659972,2.41086578125,62.526
102,4.291473852168266,2.39478953125,62.884
103,4.273660368580136,2.40352578125,62.546
104,4.2747555861560755,2.40131484375,62.918
105,4.2848779570093924,2.398816875,62.968
106,4.273869185901279,2.38281203125,62.726
107,4.270556991906475,2.3810559375,63.036
108,4.260869039143685,2.3884175,62.81
109,4.262854169789168,2.3732696875,63.24
110,4.253342248076539,2.37592828125,63.338
111,4.253009701613709,2.36910078125,63.28
112,4.238642679606315,2.36450296875,63.754
113,4.2437530444394485,2.36075125,63.59
114,4.24638726518785,2.34493828125,63.846
115,4.223922424560352,2.365838125,63.696
116,4.2244673011590725,2.3444871875,63.936
117,4.225587889063749,2.34895671875,63.952
118,4.217078680805356,2.36471140625,63.565995
119,4.2157535690197845,2.32891453125,64.132
120,4.2089027996352915,2.3490621875,64.062
121,4.204533638714029,2.324998125,64.228
122,4.203642554706235,2.33507546875,64.364
123,4.201416601094125,2.33770203125,64.186
124,4.194465521332933,2.35377765625,63.684
125,4.186449668390288,2.31965359375,64.722
126,4.184241669164669,2.31516390625,64.568
127,4.189325883043566,2.3257846875,64.476
128,4.184357982364109,2.3214715625,64.558
129,4.189907449040767,2.33361,64.44
130,4.18166014063749,2.33492578125,64.518
131,4.184165167865707,2.33097484375,64.252
132,4.1823049373001595,2.320576875,64.519995
133,4.189350863059552,2.3301840625,64.4
134,4.194498697916667,2.32036296875,64.36
135,4.201040339603317,2.3379865625,64.04
136,4.210182244829137,2.36130328125,63.646
137,4.2120635522831735,2.3436825,64.154
138,4.225027790267786,2.35473765625,63.595995
139,4.22951326438849,2.35594546875,63.67
140,4.252229466426859,2.365978125,63.342
141,4.258872589428457,2.3787575,63.11
142,4.275412092201239,2.40723734375,62.51
143,4.291955888414269,2.41106125,62.414
144,4.316982351618705,2.43032171875,62.048
145,4.340173173960832,2.44719109375,61.39
146,4.346307719449441,2.4428284375,61.518
147,4.385693008093525,2.4761290625,60.692
148,4.404830822841727,2.48177953125,60.892
149,4.424221560251799,2.5118353125,59.93
150,4.434299825764389,2.518376875,59.482
151,4.459912929031774,2.5425265625,59.348
152,4.476507856215028,2.5698153125,59.03
153,4.482640450139888,2.563711875,58.74
154,4.504362525604517,2.57612421875,58.748
155,4.5049230147132295,2.5803321875,58.564
156,4.523161158573141,2.59573953125,58.1
157,4.519796662669864,2.6125990625,57.93
158,4.533038803332334,2.6005440625,58.0
159,4.535876767336131,2.57991671875,58.464
160,4.534089525254796,2.60753828125,57.932
161,4.536645293140488,2.6146715625,57.754
162,4.5442329729966024,2.61587921875,57.71
163,4.532142254946043,2.6096815625,58.026
164,4.532025551433853,2.58420359375,58.596
165,4.540860670838329,2.6061309375,57.724
166,4.533523571767586,2.59290515625,58.286
167,4.528295332484013,2.60523359375,58.05
168,4.522361407748801,2.5785996875,58.368
169,4.5172998320093924,2.5983725,58.03
170,4.517332227967626,2.5993765625,58.12
171,4.519584332533973,2.5707546875,58.842
172,4.509404195393685,2.57370140625,58.872
173,4.495156999400479,2.57891453125,58.85
174,4.499683846672662,2.568971875,59.072
175,4.49996135903777,2.5620084375,58.71
176,4.485464362884692,2.558255,58.826
177,4.474144512514988,2.5486446875,59.368
178,4.473089497152278,2.559691875,59.058
179,4.477535549685252,2.56617375,58.97
180,4.470321789443445,2.54271859375,59.59
181,4.463031137589928,2.5741915625,59.1
182,4.4621533242156275,2.53389328125,59.556
183,4.447423701663669,2.537330625,59.684
184,4.444919064748201,2.51424140625,59.842
185,4.434449315547562,2.52563984375,59.8
186,4.432925534572342,2.547340625,59.68
187,4.426072813624101,2.5061421875,60.108
188,4.431512602418065,2.51663734375,60.43
189,4.424732089328537,2.5118715625,60.412
190,4.429344805405676,2.50224265625,60.73
191,4.411749116331935,2.499681875,60.81
192,4.40255920263789,2.482379375,60.802
193,4.399906246877498,2.474598125,61.11
194,4.400656818295364,2.4710259375,61.234
195,4.396019902827738,2.49659890625,60.54
196,4.380342600919264,2.4636353125,61.16
197,4.3734851962180255,2.48058703125,60.808
198,4.383147388339329,2.45851375,61.354
199,4.367084457434053,2.451543125,61.496
200,4.379601787320144,2.46485359375,61.186
201,4.357940210331734,2.4684240625,61.284
202,4.354507019384492,2.45334375,61.412
203,4.356911345923262,2.460096875,61.334
204,4.342609115832334,2.4447696875,61.409995
205,4.358177910796363,2.4464721875,61.618
206,4.3416087442545965,2.41984328125,62.415995
207,4.348010653976819,2.4359096875,61.98
208,4.331079277203237,2.4440803125,61.79
209,4.322857729441447,2.42556140625,62.09
210,4.326228470348721,2.41941359375,62.356
211,4.31763573516187,2.4130225,62.472
212,4.318060395433653,2.415325625,62.442
213,4.303940051084132,2.4051825,62.816
214,4.29539025029976,2.40997453125,62.826
215,4.296929253472222,2.42173953125,62.346
216,4.292079617555955,2.3924296875,62.918
217,4.280616522407074,2.40237109375,62.752
218,4.276126754846123,2.3930825,63.144
219,4.283477905175859,2.387015625,63.18
220,4.272235727043365,2.384195,63.164
221,4.26658165654976,2.38206890625,63.27
222,4.25923870278777,2.37472546875,63.18
223,4.261858091651678,2.38017609375,63.432
224,4.246049644659273,2.37078015625,63.604
225,4.2455582409072745,2.36364234375,63.65
226,4.2435321274230615,2.348344375,63.814
227,4.2353090184102715,2.37311765625,63.628
228,4.233268073041566,2.36329796875,63.738
229,4.22064340714928,2.34772203125,64.132
230,4.222164065622502,2.34268609375,64.114
231,4.211663481714628,2.35179859375,64.0
232,4.216890940372702,2.3279278125,64.504
233,4.205562503122502,2.3302896875,64.34
234,4.204671028801958,2.32679515625,64.606
235,4.198209791541767,2.33665078125,64.34
236,4.185892692096323,2.31974734375,64.426
237,4.183091417491007,2.3119315625,64.754
238,4.182947782399081,2.3092115625,64.986
239,4.1868064142436054,2.32419484375,64.746
240,4.172853123751,2.30820203125,65.158
241,4.160751867256195,2.30440546875,65.148
242,4.165876673661071,2.30706328125,65.032
243,4.150065884792166,2.3119546875,65.034
244,4.1439153364808154,2.2932840625,65.534
245,4.1403104079236615,2.291255,65.326
246,4.1397471866257,2.299854375,65.226
247,4.142905207084333,2.2777759375,65.794
248,4.120980949615308,2.27996828125,65.506
249,4.117984908947841,2.2810390625,65.896
250,4.106795032723821,2.25489109375,66.152
251,4.109882016261991,2.286646875,66.06
252,4.106104179156675,2.25769828125,66.206
253,4.09712893747502,2.25920234375,66.404
254,4.09109470236311,2.26828109375,66.094
255,4.087526072891687,2.260410625,66.378
256,4.079051212155276,2.25711015625,66.36
257,4.067978039443445,2.23862625,66.638
258,4.065610011990407,2.239133125,66.676
259,4.065121340427658,2.23154640625,66.728
260,4.048908529426459,2.2294953125,66.79
261,4.052810485986211,2.2262596875,66.798
262,4.039518385291767,2.22199671875,67.162
263,4.027837885941247,2.2205725,67.068
264,4.003763785846323,2.2079240625,67.388
265,4.010274202512989,2.2040128125,67.498
266,4.000094065372702,2.1949003125,67.794
267,4.007118523930855,2.193851875,67.738
268,3.9884682098071544,2.1983075,67.75
269,3.9852044145933254,2.1886340625,68.024
270,3.979664315422662,2.16837875,68.322
271,3.977097618779976,2.18937421875,68.22
272,3.959808325214828,2.1749828125,68.416
273,3.9448546631444845,2.16507484375,68.54
274,3.9445771507793763,2.1575059375,68.828
275,3.9269115957234213,2.1415978125,69.032
276,3.9156018934852117,2.14990984375,68.94
277,3.9006942883193445,2.12511140625,69.436
278,3.9054385397931655,2.1188403125,69.866
279,3.8719321417865706,2.1150809375,69.77
280,3.889389269834133,2.08000796875,70.543995
281,3.881332043740008,2.07289078125,70.754
282,3.858642773281375,2.067011875,70.87
283,3.8605494510641485,2.062361875,71.014
284,3.8521108894134692,2.0665153125,71.052
285,3.848718681304956,2.06622375,70.874
286,3.839640787370104,2.06582765625,71.024
287,3.856392229966027,2.06296890625,70.982
288,3.851540642486011,2.06456171875,71.1
289,3.8552255851568744,2.06460109375,70.968
290,3.843225029351519,2.0621959375,70.986
291,3.845518897382094,2.06284375,71.054
292,3.8521897325889287,2.06592875,71.03
293,3.8382977211980416,2.0604396875,70.994
294,3.8482581122601918,2.06560390625,70.95
295,3.850218653202438,2.05824296875,71.1
296,3.850171815672462,2.06535875,71.016
297,3.8516272919164667,2.0627378125,71.008
298,3.8566791098371302,2.06379765625,70.998
299,3.8519282230465626,2.05954671875,71.088


==> data/small_2bit_binrel.csv <==
epoch,train_loss,test_loss,test_acc
0,6.910777627897682,6.820503125,0.532
1,6.658484150179856,5.856636875,5.44
2,6.426734003422262,5.39758125,9.95
3,6.255291079636291,5.06427625,14.14
4,6.092517002023381,4.724405,18.95599875
5,5.9220701563749,4.4444990625,22.462
6,5.757116962679856,4.162011875,27.112
7,5.606812206484812,3.96041875,30.822
8,5.486453025079936,3.7665878125,34.604
9,5.392136290967226,3.602460625,37.502
10,5.303402590427658,3.5303375,39.3159975
11,5.227413772107314,3.4016434375,41.434
12,5.16506013938849,3.299293125,43.592
13,5.122880211455835,3.266898125,44.13
14,5.06730514026279,3.2136659375,45.596
15,5.014870135141886,3.12573,46.982
16,4.97298879646283,3.073185625,48.12
17,4.9431638283123505,3.042408125,48.876
18,4.901502626024181,2.9992653125,49.552
19,4.866770255670463,2.963818125,50.566
20,4.8461293465227815,2.9480203125,50.874
21,4.805265943495204,2.905835,51.566
22,4.782512661745604,2.8856121875,52.262
23,4.754643941097123,2.8564578125,52.534
24,4.739585284897083,2.8451775,52.748
25,4.709142841976419,2.80691125,53.568
26,4.694782064973022,2.7886575,54.364
27,4.674466286345924,2.7973925,53.904
28,4.658489224245604,2.7589446875,54.872
29,4.645353638963829,2.7534728125,55.038
30,4.627545619754197,2.7448240625,55.494
31,4.615926399505396,2.69466625,56.086
32,4.595586811800559,2.689389375,56.268
33,4.573431879496403,2.67550625,56.602
34,4.565908991556754,2.65817875,57.036
35,4.536630070943246,2.6579821875,57.17
36,4.526068988559152,2.61466265625,58.04
37,4.514562568695044,2.61181421875,57.894
38,4.501438302483014,2.61154859375,58.152
39,4.486862072841727,2.5984684375,58.372
40,4.477651472571942,2.5729790625,58.826
41,4.482067471023181,2.58343625,58.976
42,4.4668956241257,2.571963125,58.946
43,4.457221722621902,2.5572803125,59.192
44,4.441638876398881,2.5731696875,59.202
45,4.438310679581335,2.5545528125,59.492
46,4.433511394009792,2.56738875,59.336
47,4.429026310201839,2.54045875,60.186
48,4.415808759242606,2.5326621875,60.246
49,4.410348283872902,2.52436640625,60.054
50,4.413231133842926,2.5251875,60.058
51,4.401916747851718,2.5075284375,60.142
52,4.388934555480615,2.50500203125,60.76
53,4.383782036870503,2.5124971875,60.382
54,4.387702728442246,2.50313984375,60.528
55,4.37669903139988,2.4758675,60.954
56,4.371910284272582,2.47298875,61.07
57,4.3565218137989605,2.47205734375,61.258
58,4.3607414849370505,2.5017884375,60.57
59,4.343381154451439,2.46096671875,61.316
60,4.354071040042966,2.4667459375,61.038
61,4.349324837005396,2.487355625,61.28
62,4.336586980415667,2.4559346875,61.498
63,4.338631048286371,2.45831546875,61.564
64,4.329567595923262,2.4511534375,61.552
65,4.332085893784972,2.4331040625,61.804
66,4.315307129296563,2.43988984375,61.87
67,4.322053294864109,2.4234215625,62.28
68,4.318866000949241,2.42291875,61.894
69,4.30113214116207,2.433504375,62.138
70,4.299889385366707,2.4327578125,62.214
71,4.305560239308553,2.41277578125,62.426
72,4.291667837604916,2.423106875,62.296
73,4.284488815197841,2.40716078125,62.49
74,4.293681461081135,2.4065615625,62.44
75,4.285073113384293,2.4069290625,62.29
76,4.284983341451839,2.41700703125,62.652
77,4.279581412994604,2.38332609375,63.052
78,4.2813315753647085,2.400510625,62.544
79,4.276521361036171,2.376606875,63.464
80,4.277517829486411,2.3768153125,63.314
81,4.267082818120503,2.38875171875,63.146
82,4.259444007294165,2.37920578125,63.46
83,4.258518966077138,2.37777296875,63.256
84,4.262690628747002,2.37946640625,63.212
85,4.248851309577338,2.3668475,63.508
86,4.246967660246803,2.37169125,63.268
87,4.242861960431655,2.3662534375,63.79
88,4.2458060895033976,2.36164171875,63.854
89,4.233305933378297,2.3837578125,63.73
90,4.24210826651179,2.40594703125,63.244
91,4.228850903652078,2.341819375,63.86
92,4.235604094849121,2.351268125,63.79
93,4.23089731339928,2.36186796875,63.506
94,4.219877613534172,2.3519125,63.866
95,4.214797693095524,2.34405671875,64.032
96,4.2134760941247,2.3329803125,64.3
97,4.201696455335731,2.33914390625,64.15
98,4.203327182004396,2.35154171875,64.028
99,4.198545070193845,2.35434828125,64.016
100,4.207952388089528,2.35728734375,64.056
101,4.193737978367306,2.33728046875,64.246
102,4.1964311363409275,2.34619546875,64.528
103,4.188115132893685,2.32914671875,64.376
104,4.184793181080136,2.3209278125,64.563995
105,4.180169145933253,2.310784375,64.706
106,4.176820652852718,2.33896453125,64.45
107,4.177371384142686,2.317036875,64.756
108,4.174182528976819,2.30780859375,64.766
109,4.168508942845723,2.31735203125,64.688
110,4.165043746252998,2.34789859375,64.474
111,4.149966355040967,2.30451,64.996
112,4.155928772606915,2.31519171875,64.872
113,4.159577416192047,2.3129346875,65.076
114,4.1397300128647085,2.30803421875,64.81
115,4.143799413594125,2.28544515625,65.338
116,4.136256619704237,2.30044203125,65.128
117,4.141780325739409,2.2948246875,65.054
118,4.1328843175459635,2.28980921875,65.4
119,4.136494320168865,2.2671028125,65.738
120,4.1227713141986415,2.2946428125,65.064
121,4.124004702488009,2.2820578125,65.458
122,4.117749550359712,2.25381578125,66.006
123,4.1196593506444845,2.28048984375,65.704
124,4.111244207758793,2.26387125,65.77
125,4.098381060776379,2.271885625,65.85
126,4.102255695443645,2.26574546875,66.12
127,4.095477524230615,2.26259765625,66.14
128,4.103296659547362,2.26979515625,66.014
129,4.095056767086331,2.2455871875,66.546
130,4.091148175209832,2.253830625,66.288
131,4.08234271957434,2.24573625,66.556
132,4.076969674260591,2.24993265625,66.28
133,4.081583951588729,2.2268321875,66.546
134,4.084718162969624,2.23883921875,66.432
135,4.072116525529577,2.23489609375,66.57
136,4.064777865207834,2.2633159375,66.3
137,4.069955363833933,2.232789375,66.766
138,4.05320470186351,2.23010109375,66.83
139,4.060423926483813,2.2191359375,66.876
140,4.057912654251599,2.2364615625,66.692
141,4.046353151853517,2.22020125,67.036
142,4.033431457958633,2.22816734375,67.164
143,4.040565204086731,2.21237234375,67.12
144,4.042817698965828,2.199175,67.274
145,4.036800637614908,2.21526046875,67.196
146,4.022685367331135,2.22118015625,67.082
147,4.014274908198441,2.20806484375,67.284
148,4.021175637614908,2.196795,67.432
149,4.0240920544814145,2.20166125,67.438
150,4.011157089953038,2.20083296875,67.542
151,4.004912085956235,2.1897909375,67.832
152,4.007142723321343,2.19571921875,67.538
153,4.008833167840727,2.1859490625,67.84
154,3.993557888064548,2.1858015625,67.69
155,3.997162426308953,2.1743475,68.07
156,3.9793918771233012,2.18818875,67.782
157,3.9787037557454035,2.17358390625,68.176
158,3.9722269059752198,2.17429921875,67.916
159,3.9649721628946843,2.17804734375,68.21
160,3.9804695306255,2.17448734375,68.288
161,3.9680091864008795,2.16723015625,68.388
162,3.9592790611260993,2.164973125,68.248
163,3.960470685951239,2.1716928125,68.36
164,3.9439190834832134,2.15780765625,68.752
165,3.9454132006894485,2.163415,68.314
166,3.9410007150529576,2.16098640625,68.39
167,3.9357818432753797,2.14860734375,68.896
168,3.9372377098321345,2.14535890625,68.806
169,3.9306379115457633,2.15430390625,68.724
170,3.926207081210032,2.1430309375,68.838
171,3.919603379796163,2.149471875,68.68
172,3.9118447429556356,2.14704578125,69.118
173,3.915193236036171,2.1308971875,69.246
174,3.907492365482614,2.12270515625,69.54
175,3.910726496927458,2.13688640625,69.108
176,3.9089470611011192,2.124875625,69.3
177,3.891839653277378,2.11614484375,69.508
178,3.878943720023981,2.116600625,69.722
179,3.8877312212729818,2.1145359375,69.67
180,3.8831536333433254,2.1188734375,69.506
181,3.881052579811151,2.10801515625,70.03
182,3.8756362097821744,2.10933953125,69.562
183,3.8587391805305757,2.103708125,69.978
184,3.864397154151679,2.09776609375,70.298
185,3.8517381407374103,2.08821875,70.038
186,3.8471398662320144,2.0995965625,70.312
187,3.8546373838429258,2.10145296875,69.836
188,3.8333602649130696,2.1005271875,70.099995
189,3.8370229597571943,2.08530625,70.112
190,3.830824012664868,2.0749890625,70.422
191,3.841143101144085,2.08753484375,70.228
192,3.821021698266387,2.092180625,70.298
193,3.8237983831684654,2.0843996875,70.784
194,3.816013985686451,2.074335625,70.516
195,3.8191302426808553,2.077969375,70.628
196,3.809234253222422,2.06217484375,70.915995
197,3.7981919152178256,2.06898,70.734
198,3.80126953125,2.05480765625,71.078
199,3.7826028239908074,2.05995671875,71.01
200,3.783023190822342,2.05563875,70.909995
201,3.7808534422462032,2.0402484375,71.306
202,3.772719324540368,2.04073046875,71.35
203,3.771829801783573,2.0406059375,71.522
204,3.7644532811251,2.02720859375,71.462
205,3.7549893678806954,2.0330178125,71.588
206,3.7526338304356517,2.02298125,71.816
207,3.748668252897682,2.0329959375,71.7
208,3.746253387914668,2.02134875,71.666
209,3.74089868730016,2.02303296875,71.76
210,3.7410239776928456,2.0144840625,72.048
211,3.7400243867406076,2.0299778125,71.758
212,3.721810832583933,2.03305015625,71.99
213,3.7215259042765787,2.00428125,71.92
214,3.7092985767635893,2.014198125,71.93
215,3.7067701307703835,2.0031678125,72.382
216,3.6997199115707433,2.0062446875,72.26
217,3.701130501848521,1.98950015625,72.604
218,3.6970927164518383,1.99765453125,72.468
219,3.6908644959032775,2.00327625,72.198
220,3.684728389163669,2.007739375,72.424
221,3.682419689248601,1.9859371875,72.644
222,3.685525798111511,1.9820784375,72.804
223,3.6834384055255796,1.984324375,72.678
224,3.669702519234612,1.98266453125,72.774
225,3.6522918384042766,1.98233796875,72.788
226,3.6633080254546364,1.97805046875,72.81
227,3.651853517186251,1.97072125,72.888
228,3.643093337829736,1.9774521875,73.036
229,3.6377316115857314,1.97204890625,73.03
230,3.633120847072342,1.975445,73.38
231,3.6301068520183852,1.95662515625,73.594
232,3.618064532748801,1.95659015625,73.432
233,3.6205223321342928,1.948436875,73.575995
234,3.6062876261490806,1.96291328125,73.45
235,3.609431595348721,1.9511025,73.77
236,3.601674129446443,1.94256875,73.874
237,3.592242221847522,1.9434828125,73.65
238,3.59236360911271,1.9439190625,73.852
239,3.5880049866356916,1.92871109375,74.086
240,3.583412176508793,1.9396940625,73.844
241,3.580025432778777,1.93726203125,74.14
242,3.5608173617356114,1.92890796875,74.076
243,3.559368911121103,1.9251990625,74.247995
244,3.5579200701938447,1.91320296875,74.477995
245,3.558017648381295,1.9188609375,74.406
246,3.541978916866507,1.91387125,74.214
247,3.537825989208633,1.9173265625,74.296
248,3.521705292016387,1.91171,74.422
249,3.5300439336031175,1.91317265625,74.68
250,3.5204188211930454,1.90736046875,74.642
251,3.516996168690048,1.901311875,74.76
252,3.5069643503946843,1.90476609375,74.96
253,3.5001865694944043,1.893779375,74.934
254,3.4919490189098723,1.89445875,75.2
255,3.4935500818095524,1.88798375,75.242
256,3.4853702975119902,1.90014765625,74.978
257,3.48595693757494,1.8968328125,74.906
258,3.467545104541367,1.8906396875,75.22
259,3.4630588497951638,1.8861053125,75.134
260,3.467712939023781,1.87704640625,75.364
261,3.4516340052957633,1.87965921875,75.35
262,3.451429481414868,1.87923640625,75.464
263,3.4450025916766585,1.873163125,75.724
264,3.4334934396233012,1.8659853125,75.703995
265,3.4324751136590725,1.86596015625,75.66
266,3.420798907748801,1.86476421875,75.825995
267,3.421822698091527,1.8550215625,76.022
268,3.4144492999350518,1.86145875,76.008
269,3.4100758455735414,1.8507740625,75.89
270,3.397389119954037,1.8471728125,76.108
271,3.383542775154876,1.844926875,76.31
272,3.3918872714328536,1.84583296875,76.364
273,3.3797485449140687,1.84026296875,76.442
274,3.370260041966427,1.83726890625,76.49
275,3.360583798586131,1.83312328125,76.578
276,3.358924188773981,1.83253765625,76.718
277,3.3520027727817747,1.82607375,76.704
278,3.3331818919864107,1.82346453125,76.738
279,3.33197270308753,1.825160625,76.812
280,3.3158149261840526,1.81441734375,77.02
281,3.3173820318745,1.811254375,77.086
282,3.3056203474720225,1.812665,77.104
283,3.305189442196243,1.81039453125,77.101995
284,3.3067405450639487,1.81021375,77.22
285,3.30398415642486,1.80876625,77.18
286,3.2982602199490407,1.80833828125,77.204
287,3.3011598533673063,1.807975625,77.174
288,3.299543177957634,1.8102028125,77.238
289,3.3030052520483615,1.80768828125,77.249995
290,3.2929344024780174,1.8080240625,77.282
291,3.3019416498051557,1.80741625,77.119995
292,3.2976962180255796,1.80812078125,77.17
293,3.291557769409472,1.80824375,77.204
294,3.3089583021083135,1.80656515625,77.268
295,3.2923774261840526,1.80436671875,77.35
296,3.2998409865857314,1.8052159375,77.326
297,3.302846004446443,1.8065071875,77.242
298,3.2982855902777777,1.80535859375,77.304
299,3.2944632575189847,1.81071921875,77.282


==> data/small_2bit_hard.csv <==
epoch,train_loss,test_loss,test_acc
0,6.913659697242206,6.828088125,0.528
1,6.6626448840927255,5.866593125,5.548
2,6.420981183802958,5.410121875,10.251999375
3,6.261482610786371,5.0505359375,14.03
4,6.108256753971823,4.74415625,18.4
5,5.953922408947841,4.4705940625,21.878
6,5.786682372851718,4.239385,25.97
7,5.647306373651079,4.000690625,29.98
8,5.536720623501199,3.8512465625,33.144
9,5.451338928856915,3.7037675,35.586
10,5.370584001548761,3.6016971875,37.808
11,5.297826192171263,3.5000709375,39.6099975
12,5.238145421163069,3.4119509375,41.154
13,5.180963432379096,3.360874375,42.278
14,5.136395180730416,3.3220828125,43.28
15,5.096844399480416,3.258583125,44.47
16,5.0533842457284175,3.1924196875,45.756
17,5.020441459332534,3.1563021875,46.572
18,4.9812790392685855,3.0970390625,47.356
19,4.938225981714628,3.0782653125,48.248
20,4.9206060932504,3.049655,48.572
21,4.89945348408773,3.009863125,49.578
22,4.876378974945044,2.9873571875,49.932
23,4.845694147806754,2.947324375,50.686
24,4.830838063923861,2.93112625,51.308
25,4.806447029876099,2.908990625,51.546
26,4.7798374581584735,2.91885,51.464
27,4.773331725244804,2.8847528125,52.156
28,4.751401222771783,2.8434325,53.052
29,4.741609446817546,2.846389375,52.798
30,4.719770667840727,2.825853125,53.474
31,4.716939339153677,2.802336875,54.178
32,4.704066044039768,2.8124428125,53.416
33,4.676540798611111,2.78356125,54.376
34,4.665680736660671,2.7473678125,54.884
35,4.6612093137989605,2.757015625,54.798
36,4.640024698990807,2.7389065625,55.356
37,4.634424881969425,2.7090965625,55.758
38,4.6059340027977616,2.710998125,55.738
39,4.594233987809752,2.704639375,55.814
40,4.590772694344524,2.68442625,56.33
41,4.577687459407474,2.6532490625,56.916
42,4.562502341876499,2.6639359375,56.564
43,4.557683540667466,2.6885840625,56.518
44,4.54568259454936,2.65089125,57.23
45,4.527958102268186,2.64070125,57.322
46,4.527273493705036,2.615141875,58.074
47,4.519037114058753,2.632968125,57.98
48,4.509819878472222,2.6272590625,57.66
49,4.502585431654676,2.59598921875,58.282
50,4.496526606839528,2.6265021875,57.824
51,4.4838878896882495,2.5930146875,58.576
52,4.479818488958833,2.58609671875,58.478
53,4.470560270533573,2.591301875,58.504
54,4.472388105140888,2.573259375,58.934
55,4.454112881569745,2.56841625,59.022
56,4.456804478292366,2.5653059375,59.014
57,4.435338447991607,2.5418590625,60.008
58,4.434553919364508,2.5553484375,59.862
59,4.439302464278577,2.55981109375,59.436
60,4.438779835506595,2.52178484375,60.044
61,4.425739876848521,2.52040859375,60.006
62,4.420745825214828,2.52380375,59.93
63,4.42620981339928,2.52345328125,60.228
64,4.409368989183653,2.53004921875,60.042
65,4.40462825052458,2.50467,60.308
66,4.412723336955436,2.51073296875,60.452
67,4.396862978367306,2.51186203125,59.98
68,4.392172199740208,2.508950625,60.336
69,4.376044867231215,2.481250625,60.9
70,4.380769212754796,2.49475953125,60.424
71,4.37966853080036,2.487226875,60.882
72,4.366891642935651,2.476203125,61.018
73,4.3627554987260195,2.4798584375,60.918
74,4.350624188149481,2.47242921875,61.318
75,4.357791110861311,2.47081125,61.258
76,4.344935770133893,2.45415015625,61.478
77,4.347783101643685,2.4500253125,61.59
78,4.345478695168865,2.45278171875,61.962
79,4.32267545338729,2.43786421875,61.626
80,4.326584825889289,2.452430625,61.724
81,4.320870256919465,2.4383321875,62.018
82,4.314099891961431,2.45363359375,61.67
83,4.3123044533123505,2.47009140625,61.702
84,4.308354878597123,2.44439421875,61.68
85,4.304748388788969,2.42807796875,62.212
86,4.307692908173461,2.4297846875,62.136
87,4.295853161221023,2.42058953125,62.166
88,4.285590277777778,2.4339940625,61.83
89,4.292059711605716,2.40871265625,62.582
90,4.289155394434452,2.4071596875,62.323995
91,4.27945417103817,2.4038740625,62.574
92,4.279553700789369,2.4230725,62.218
93,4.264632824990008,2.4217271875,62.064
94,4.264230412544964,2.4147984375,62.794
95,4.263572735561551,2.38943296875,63.06
96,4.2495519209632295,2.39779359375,62.79
97,4.25181690585032,2.3696478125,63.316
98,4.261155138389289,2.365526875,63.426
99,4.245772912919664,2.383199375,62.854
100,4.23562595236311,2.3526021875,63.688
101,4.242744476293965,2.36788203125,63.374
102,4.224633184077738,2.36241359375,63.662
103,4.233595935751399,2.3624134375,63.324
104,4.215623594874101,2.3646725,63.692
105,4.217241441222022,2.3468278125,63.974
106,4.212896870003997,2.337533125,64.0
107,4.202448197691846,2.362165,63.714
108,4.205197951014188,2.346085625,63.922
109,4.208530831584732,2.33711890625,64.03
110,4.1969732807504,2.3248175,64.3
111,4.1945193844924065,2.330274375,64.554
112,4.190034300684452,2.347770625,64.186
113,4.181041104616307,2.339379375,64.308
114,4.190568638838929,2.33945875,64.382
115,4.169620553557154,2.32227734375,64.49
116,4.172033466976419,2.33038859375,64.196
117,4.172817605290767,2.312543125,64.638
118,4.15982370353717,2.31451640625,64.47
119,4.146158854166667,2.32435875,64.654
120,4.15406346797562,2.2947253125,65.118
121,4.143198722272182,2.30101734375,65.104
122,4.142177664118705,2.3002353125,65.284
123,4.140559817770783,2.291925625,65.238
124,4.1418068670063946,2.28165,65.448
125,4.128127185751399,2.2929315625,65.234
126,4.128267308028577,2.2892040625,65.415995
127,4.115433434502398,2.2838434375,65.736
128,4.1225987959632295,2.27600453125,65.592
129,4.12724507893685,2.2930978125,65.53
130,4.101052361236011,2.28388109375,65.582
131,4.1134330816596725,2.2604559375,66.0
132,4.113563055805356,2.26192765625,66.094
133,4.106682622651879,2.2607525,66.014
134,4.092368292865707,2.280426875,65.682
135,4.087334429331535,2.2682528125,66.05
136,4.0885697691846525,2.25072171875,65.946
137,4.078102752173262,2.249140625,66.328
138,4.074833492580935,2.2582478125,66.364
139,4.076716361285971,2.23519421875,66.666
140,4.073606349295564,2.2237646875,67.004
141,4.065315716177058,2.23730015625,66.524
142,4.059976628072542,2.24898734375,66.57
143,4.0590808603117505,2.2331465625,66.814
144,4.049614214878098,2.229293125,66.802
145,4.042337223970823,2.21507421875,67.034
146,4.052561856764588,2.2444634375,66.474
147,4.0392217476019185,2.2114415625,66.87
148,4.0323237503747,2.2289740625,66.86
149,4.024567845723421,2.22302453125,67.058
150,4.014905653602118,2.20408671875,67.102
151,4.028948716027179,2.19925125,67.326
152,4.023308306479816,2.20729296875,67.406
153,4.0212158398281375,2.19296265625,67.798
154,4.012911545763389,2.1945159375,67.554
155,4.0086153733263385,2.1971559375,67.364
156,4.00292929718725,2.18398390625,67.886
157,3.996239726968425,2.1775034375,67.956
158,3.9916555037220225,2.191665,67.82
159,3.9928963079536373,2.186845625,67.932
160,3.9782353804456436,2.1842871875,67.922
161,3.977357176758593,2.1728853125,67.988
162,3.973267479766187,2.1664378125,68.306
163,3.964601365782374,2.161334375,68.258
164,3.9648043284122703,2.176416875,68.228
165,3.9595433028577136,2.1689384375,68.222
166,3.9603723271382894,2.15685671875,68.724
167,3.9497366950189847,2.1597415625,68.356
168,3.9523638901378897,2.164685625,68.41
169,3.934536745603517,2.1590615625,68.642
170,3.9422797699340526,2.15715765625,68.622
171,3.9272078431005197,2.15707828125,68.648
172,3.9363466258243407,2.1386265625,69.06
173,3.9264951320193844,2.1473396875,69.006
174,3.923097849845124,2.1314334375,69.078
175,3.9193196224270586,2.128035625,69.088
176,3.911224926308953,2.1253865625,69.336
177,3.898623288868905,2.12365609375,69.268
178,3.9006002229466428,2.1203746875,69.412
179,3.888923626723621,2.13206875,69.274
180,3.8896336056155074,2.12089625,69.362
181,3.885483019834133,2.1056121875,69.89
182,3.880289518385292,2.12452609375,69.414
183,3.865987678607114,2.102664375,70.07
184,3.8738583352068345,2.09413328125,70.044
185,3.8721491556754595,2.109924375,69.788
186,3.8685434464928057,2.1142228125,69.594
187,3.8560862247701837,2.1191875,69.633995
188,3.855747823616107,2.092353125,70.096
189,3.85437548398781,2.09726765625,70.08
190,3.850170254421463,2.08935453125,70.168
191,3.8315964415967225,2.08043265625,70.514
192,3.8389066090877297,2.0713309375,70.326
193,3.8264072335881294,2.08058265625,70.666
194,3.822980677957634,2.07185296875,70.47
195,3.820482676358913,2.056930625,70.89
196,3.8056195668465227,2.06719640625,70.614
197,3.8058404838629096,2.05556765625,70.89
198,3.7924554887340127,2.05992703125,70.726
199,3.7978172149780174,2.05561828125,70.836
200,3.7952563730265787,2.06028171875,70.909995
201,3.7909270240057955,2.043103125,71.358
202,3.7805825651978417,2.0482665625,71.076
203,3.7824506020183852,2.058810625,70.976
204,3.7671277040867306,2.040733125,71.344
205,3.768321670788369,2.033170625,71.47
206,3.7646878590877297,2.03449625,71.652
207,3.760187162769784,2.031736875,71.604
208,3.7549542397332134,2.036004375,71.526
209,3.743328774480416,2.0258428125,71.668
210,3.735768026204037,2.02086484375,71.692
211,3.734855084682254,2.01453390625,71.954
212,3.731417600294764,2.0064746875,72.108
213,3.7217436987909673,2.0258084375,71.83
214,3.7279079080485613,2.0148928125,72.012
215,3.709541351293965,2.0076921875,72.232
216,3.7100101169064748,2.0129215625,71.928
217,3.708967201239009,2.01090453125,72.132
218,3.6964869510641485,1.9979803125,72.45
219,3.6909772962879694,1.99265859375,72.542
220,3.6916888364308553,1.997663125,72.486
221,3.685461396507794,1.99116265625,72.754
222,3.680735880045963,1.9874315625,72.588
223,3.6818740320243806,1.986069375,73.052
224,3.663151900354716,1.97742140625,72.888
225,3.6555747589428456,1.9752653125,73.016
226,3.664386069269584,1.96825234375,72.99
227,3.65515634367506,1.9738021875,72.98
228,3.6541165505095923,1.96719453125,73.178
229,3.6419540149130696,1.97710265625,73.261995
230,3.6380707933653076,1.9594678125,73.464
231,3.623793543290368,1.95561265625,73.504
232,3.6287844724220624,1.96524578125,73.462
233,3.6150766886490806,1.95351921875,73.69
234,3.6111005726668663,1.94501125,73.606
235,3.608663459857114,1.9501975,73.493995
236,3.5864015818595125,1.94255734375,73.734
237,3.598058272132294,1.94878953125,73.924
238,3.604755648606115,1.939471875,73.908
239,3.5858699758942847,1.93025140625,74.226
240,3.5792861804306555,1.928173125,74.09
241,3.574956441097122,1.9346709375,74.157995
242,3.5695287519984014,1.9365471875,74.166
243,3.5562358706784574,1.9202915625,74.332
244,3.5568111916716627,1.92431625,74.436
245,3.5517277584182656,1.916840625,74.422
246,3.543754449565348,1.9157659375,74.502
247,3.5394055849070742,1.910536875,74.698
248,3.5313881707134294,1.9072765625,74.708
249,3.523327431804556,1.9028,74.896
250,3.51707032811251,1.90574234375,74.794
251,3.503223983313349,1.902878125,74.85
252,3.5045221635191846,1.89914109375,75.03
253,3.495333811076139,1.88951671875,75.01
254,3.503002285671463,1.89065671875,75.208
255,3.489764048136491,1.89572265625,75.14
256,3.4866454492655876,1.8863175,75.54
257,3.484861329686251,1.8869828125,75.454
258,3.4789945387440047,1.88440609375,75.294
259,3.473181220648481,1.87842125,75.29
260,3.4572705117156275,1.87924421875,75.438
261,3.4641275261041167,1.8742025,75.416
262,3.4571311700639487,1.8734440625,75.718
263,3.4446161820543564,1.8688303125,75.702
264,3.4437391493055554,1.86375484375,75.818
265,3.4364211755595524,1.8641278125,75.803995
266,3.4260107538968825,1.8605521875,76.026
267,3.4283803426009194,1.8641846875,76.018
268,3.4122452038369304,1.85321546875,76.07
269,3.4067777028377297,1.84963171875,76.178
270,3.395652228217426,1.84602734375,76.168
271,3.39820292203737,1.844211875,76.382
272,3.3810334544864107,1.8402403125,76.572
273,3.3832668240407675,1.834163125,76.536
274,3.3807750674460433,1.83777953125,76.502
275,3.373784566097122,1.83427609375,76.67
276,3.3536061775579538,1.83133875,76.63
277,3.361988534172662,1.82745109375,76.736
278,3.3422359768435252,1.8265365625,76.886
279,3.339036973546163,1.8200696875,76.926
280,3.324344040392686,1.81395,77.094
281,3.3152411664418464,1.81111625,77.156
282,3.3187606165067947,1.8129946875,77.11
283,3.317532692595923,1.810259375,77.222
284,3.3126042135041964,1.80842671875,77.306
285,3.312594455685452,1.8085615625,77.314
286,3.3130659534872104,1.80733609375,77.284
287,3.3071277353117505,1.8079175,77.27
288,3.3036617580935252,1.8093290625,77.334
289,3.310792772032374,1.8098090625,77.252
290,3.297201691771583,1.80843734375,77.41
291,3.309207321642686,1.8080771875,77.306
292,3.306440004246603,1.8076934375,77.206
293,3.302181692146283,1.8113396875,77.288
294,3.304089931180056,1.80923578125,77.25
295,3.2991688680305757,1.8066903125,77.349995
296,3.3103603055055957,1.8096121875,77.25
297,3.302301518160472,1.8074790625,77.267995
298,3.318930012240208,1.80642359375,77.312
299,3.300015846697642,1.805276875,77.3


==> data/small_2bit_parq.csv <==
epoch,train_loss,test_loss,test_acc
0,6.91216792191247,6.82024875,0.6
1,6.657736310951239,5.85013875,5.784
2,6.412799447941647,5.4415925,9.642
3,6.245537554331535,5.0386640625,14.8
4,6.0675444019784175,4.651810625,19.56399875
5,5.908635981839528,4.422093125,23.13
6,5.732309074615308,4.1470871875,27.788
7,5.596922071717626,3.9231696875,31.47
8,5.478865345223821,3.7395965625,34.352
9,5.388205841576738,3.6625978125,37.1359975
10,5.292739636415868,3.514428125,39.2259975
11,5.223274115082933,3.3924325,41.586
12,5.161631632194244,3.293743125,43.578
13,5.101790442645883,3.23794125,44.868
14,5.053121565247801,3.1835603125,45.78
15,4.999873538669065,3.094564375,47.61
16,4.948936163569145,3.044395625,48.596
17,4.908833870403677,3.0007371875,49.638
18,4.881574427957634,2.99140125,49.84
19,4.848455610511591,2.95546875,50.686
20,4.823273022207235,2.9366071875,51.258
21,4.790603454736211,2.8909209375,52.178
22,4.760574353017586,2.8543959375,52.65
23,4.73537107813749,2.8351753125,53.14
24,4.712093606364908,2.8116278125,54.016
25,4.693035805730416,2.7889615625,54.012
26,4.66490284335032,2.764708125,54.406
27,4.642873591751599,2.7409659375,54.982
28,4.630108413269385,2.725326875,55.618
29,4.6171597877947645,2.6941709375,56.202
30,4.603209619804157,2.718814375,55.806
31,4.589131429231615,2.6702384375,56.636
32,4.56275448391287,2.656816875,57.158
33,4.552854981639689,2.6365715625,57.352
34,4.531207065597522,2.629304375,57.762
35,4.517809190147882,2.61741421875,57.826
36,4.503719290192846,2.6081096875,58.0
37,4.469988462355116,2.56503625,58.732
38,4.4567338316846525,2.5939671875,58.734
39,4.447334320043965,2.55038578125,59.432
40,4.435396214278577,2.5528146875,59.37
41,4.427220333108513,2.52976921875,60.14
42,4.4116999369254595,2.51095078125,60.534
43,4.401861323441247,2.5092559375,60.296
44,4.3911632412819745,2.49011234375,60.802
45,4.374637789768186,2.49651421875,60.604
46,4.373562087829736,2.48046796875,60.962
47,4.365011116107114,2.5189640625,60.496
48,4.3590604079236615,2.4705659375,61.018
49,4.347752266936451,2.47338,61.26
50,4.344017364233613,2.45590625,61.766
51,4.333191649805156,2.4500825,61.81
52,4.321473290117906,2.4406078125,62.278
53,4.307223752248201,2.443656875,61.88
54,4.302417050734412,2.441275,62.064
55,4.298629846123101,2.4034425,62.658
56,4.288605834082734,2.422286875,62.372
57,4.279162607414069,2.420249375,62.562
58,4.286743261640687,2.41294859375,62.589995
59,4.269046481564748,2.397238125,62.926
60,4.265841233263389,2.3916896875,63.016
61,4.2647467963129495,2.3991109375,62.752
62,4.245999684627298,2.3759103125,63.38
63,4.241728101893485,2.36788375,63.668
64,4.230752117056355,2.369343125,63.329995
65,4.234644706110112,2.3606684375,63.615995
66,4.232113918240407,2.35813109375,63.774
67,4.22917876636191,2.36259953125,64.008
68,4.219319466301958,2.34747109375,63.95
69,4.20441420301259,2.33608671875,64.17
70,4.195378072541966,2.36536890625,63.808
71,4.195358556904476,2.34390890625,64.01
72,4.189183028577138,2.33943578125,64.192
73,4.180690994079736,2.3261978125,64.52
74,4.18208831372402,2.3120703125,65.046
75,4.174056848271383,2.33323203125,64.86
76,4.175593899880096,2.337543125,64.808
77,4.168657261690647,2.32272296875,64.726
78,4.163331834532374,2.3217503125,64.758
79,4.156116903352318,2.32332203125,65.052
80,4.151592788269385,2.32224015625,64.746
81,4.13845720298761,2.29091875,65.446
82,4.126916825914269,2.294068125,65.254
83,4.128928888139488,2.30306421875,65.388
84,4.134730106539768,2.28537453125,65.348
85,4.129115847946642,2.2734403125,65.612
86,4.122410274905076,2.2738884375,65.706
87,4.115862778527179,2.299099375,65.126
88,4.109269615557554,2.2644596875,65.646
89,4.103959020283773,2.25672359375,66.014
90,4.105782951763589,2.2578334375,66.39
91,4.0966055280775375,2.2728671875,65.852
92,4.093504883593125,2.26453875,65.922
93,4.09330114033773,2.26050578125,66.276
94,4.081740076688649,2.26029015625,65.88
95,4.079484849620304,2.24650265625,66.412
96,4.074377216976419,2.24407703125,66.336
97,4.071342145033973,2.2332834375,66.606
98,4.065911333433253,2.24032203125,66.686
99,4.067237225844324,2.22275125,67.046
100,4.049563083907874,2.227656875,66.678
101,4.060674897581935,2.21735109375,67.08
102,4.043435564048761,2.227211875,66.956
103,4.046556895108913,2.209833125,67.112
104,4.034080548061551,2.2041865625,67.396
105,4.039892695218825,2.21482453125,67.108
106,4.026538144484412,2.19106359375,67.592
107,4.021773596747602,2.2090540625,67.426
108,4.016684699115707,2.19840375,67.202
109,4.017780307004396,2.19729671875,67.622
110,4.018783410771383,2.20174296875,67.634
111,4.003155678582134,2.191135625,67.64
112,4.00111395258793,2.19155125,67.676
113,3.9888835025729414,2.1963596875,67.764
114,3.988087264563349,2.18149375,68.01
115,3.9846825664468426,2.17985625,68.002
116,3.9821299210631493,2.1847503125,68.008
117,3.9742081334932053,2.16955046875,68.031995
118,3.9736940916017187,2.17082421875,68.12
119,3.9772666242006394,2.1604503125,68.236
120,3.961117043864908,2.1664515625,68.403995
121,3.957528508443245,2.14675671875,68.648
122,3.958685395433653,2.15522421875,68.664
123,3.954672199740208,2.148585625,68.685995
124,3.952427901428857,2.14862171875,68.548
125,3.9494088323091527,2.1498496875,68.518
126,3.93871075014988,2.14073984375,68.888
127,3.929674229366507,2.151421875,68.64
128,3.931532898681055,2.15377265625,68.688
129,3.925164165542566,2.12990359375,69.224
130,3.9240630932753797,2.12998265625,69.114
131,3.910267098820943,2.12756796875,69.238
132,3.9127494879096725,2.1291471875,69.14
133,3.91052704711231,2.124664375,69.31
134,3.9067722384592325,2.125178125,69.304
135,3.9195627872701837,2.113940625,69.44
136,3.9128974164418464,2.122815625,69.344
137,3.908097350244804,2.12027390625,69.18
138,3.9136784322541964,2.13259328125,69.078
139,3.918075695693445,2.13765640625,69.22
140,3.9134629796163067,2.13493421875,68.884
141,3.9182185501598723,2.13098390625,68.828
142,3.930695677832734,2.1266428125,69.074
143,3.9368165623751,2.1304878125,68.876
144,3.9451532523980815,2.15210796875,68.69
145,3.9429456434852117,2.15217359375,68.594
146,3.9552900648231413,2.151125625,68.7
147,3.97035145321243,2.1669909375,68.346
148,3.9722276866007196,2.1708959375,68.19
149,3.9776159541117106,2.16247015625,68.156
150,3.991350279151679,2.18346859375,67.91
151,3.982922255945244,2.1823990625,68.02
152,3.990871755720424,2.19852515625,67.646
153,3.987133340202838,2.172510625,68.078
154,3.9868171868755,2.16804546875,67.93
155,3.994322510741407,2.18252125,68.178
156,3.9932475894284574,2.18289328125,67.656
157,3.989952959507394,2.16969265625,68.092
158,3.986615004871103,2.17084390625,68.144
159,3.9883460419164667,2.161205,68.568
160,3.9734040892286173,2.18649671875,67.914
161,3.97447237522482,2.17301828125,68.22
162,3.9834327850219826,2.1663396875,68.276
163,3.973875587030376,2.15861515625,68.298
164,3.963877725944245,2.15375328125,68.384
165,3.960245475494604,2.16610453125,68.558
166,3.9577997758043564,2.144880625,68.812
167,3.9419924997502,2.140173125,68.902
168,3.9376085069444446,2.1306134375,68.946
169,3.9439034709732215,2.13821125,68.942
170,3.932021570243805,2.12865171875,69.18
171,3.924622801758593,2.14807515625,68.879995
172,3.9236848802208235,2.13819671875,69.196
173,3.912333804831135,2.12459328125,69.148
174,3.922648599870104,2.15433609375,69.032
175,3.9147471085631493,2.12099109375,69.41
176,3.9067058852917667,2.14301921875,69.318
177,3.9023285278027577,2.1379753125,69.164
178,3.899983919114708,2.1106196875,69.678
179,3.8949071211780577,2.1111178125,69.808
180,3.8920242712080335,2.11070078125,69.524
181,3.879659553607114,2.10266265625,69.938
182,3.8700246833782974,2.09250421875,70.02
183,3.870060201838529,2.099069375,69.9
184,3.8695395246302957,2.09940296875,69.978
185,3.873713138863909,2.0879571875,70.192
186,3.8597633611860513,2.090168125,70.096
187,3.8487073622352117,2.092549375,69.94
188,3.842923707908673,2.07693828125,70.326
189,3.8439728685801358,2.0890134375,70.202
190,3.8394592919414468,2.07607515625,70.364
191,3.8317666179556356,2.06486328125,70.664
192,3.83179706235012,2.0616753125,70.94
193,3.8261675815597522,2.0751421875,70.478
194,3.820378462854716,2.0694525,70.834
195,3.80626982788769,2.051961875,71.138
196,3.806461081135092,2.056495625,70.966
197,3.797439392236211,2.05474296875,70.962
198,3.7996306080135893,2.04849765625,71.284
199,3.7965006900729414,2.04068640625,71.262
200,3.7913270945743407,2.0366675,71.27
201,3.7822687162769784,2.05593546875,71.078
202,3.7751099901328935,2.05310734375,71.31
203,3.770969162170264,2.0507615625,71.424
204,3.7718305824090725,2.02064953125,72.0
205,3.7613741038419266,2.02313625,71.714
206,3.7593550159872104,2.01614140625,71.798
207,3.7529909666017187,2.018623125,71.892
208,3.7498177239458435,2.018960625,71.774
209,3.7421960868804955,2.01420640625,72.053995
210,3.7416730677957633,2.00868296875,72.292
211,3.7305729635041964,2.00290578125,72.188
212,3.723814698241407,2.00962859375,72.142
213,3.712945268784972,2.0098171875,72.108
214,3.712433959082734,1.99957765625,72.418
215,3.7078044595573543,1.991288125,72.532
216,3.7110561550759393,1.99673953125,72.13
217,3.6961099089478417,1.989125,72.584
218,3.6922118555155876,1.99044640625,72.675995
219,3.691146301708633,1.987208125,72.572
220,3.6871920432404077,1.99009265625,72.54
221,3.681678095023981,1.9875125,72.604
222,3.6697239864358515,1.98243640625,72.804
223,3.6612702025879296,1.9764225,72.952
224,3.662436066771583,1.96836484375,73.062
225,3.658986482688849,1.9603925,73.368
226,3.6507692283673063,1.9667721875,73.16
227,3.6396706853267387,1.9623471875,73.294
228,3.639867012639888,1.96229234375,73.312
229,3.6373452019634294,1.9683534375,73.34
230,3.6208228729516385,1.952908125,73.512
231,3.6173459669764187,1.9592909375,73.39
232,3.6148167403577136,1.9426271875,73.802
233,3.6168131900729414,1.945380625,73.874
234,3.6006558034822143,1.94849625,73.66
235,3.6035070381195045,1.941525625,73.76
236,3.6048130245803356,1.93548359375,73.816
237,3.5962277053357314,1.93466484375,73.936
238,3.583986716876499,1.9359465625,74.08
239,3.584013648456235,1.9249771875,74.37
240,3.5768041816546763,1.93450609375,74.01
241,3.55988256269984,1.930896875,74.06
242,3.5609239171163067,1.916636875,74.366
243,3.5622103879396483,1.9195678125,74.43
244,3.552767941896483,1.92123703125,74.576
245,3.5484698178956835,1.91052671875,74.525995
246,3.542134651653677,1.92228828125,74.706
247,3.533689454686251,1.9073715625,74.766
248,3.528776978417266,1.9073425,74.776
249,3.5281083726768587,1.90189140625,74.914
250,3.5100579692496003,1.895385,75.012
251,3.5152065847322143,1.8964359375,74.937995
252,3.512119210881295,1.89346609375,75.154
253,3.5050830429406474,1.8966640625,74.888
254,3.4949641849020785,1.88082796875,75.286
255,3.4880255951488808,1.88486984375,75.26
256,3.4796143553906873,1.88701859375,75.249995
257,3.4752120178856916,1.879711875,75.516
258,3.481691209532374,1.8738115625,75.588
259,3.4601318944844124,1.8682859375,75.757995
260,3.460216982663869,1.86090484375,75.882
261,3.4524204854866105,1.86474140625,75.818
262,3.4452028221173063,1.86661078125,75.696
263,3.449310863808953,1.85541921875,76.122
264,3.4411810395433653,1.8583359375,76.043995
265,3.4161217900679457,1.8486121875,75.921995
266,3.4172451101618706,1.8553875,76.002
267,3.4128860973721022,1.85666671875,76.074
268,3.4164910259292567,1.84178390625,76.43
269,3.3996002416816546,1.842029375,76.426
270,3.396202959507394,1.8474140625,76.338
271,3.374720926383893,1.83198734375,76.424
272,3.385048601743605,1.83582828125,76.518
273,3.3700980621752596,1.82619453125,76.882
274,3.3657425622002397,1.82641515625,76.818
275,3.3515628903127497,1.82693125,76.768
276,3.3517002804006792,1.823775625,76.972
277,3.340638426758593,1.82180875,76.936
278,3.330474292441047,1.8120621875,77.139995
279,3.3225357214228617,1.8118059375,77.196
280,3.313424260591527,1.8075678125,77.328
281,3.299383149730216,1.80578421875,77.328
282,3.2914652652877696,1.8057459375,77.378
283,3.2935023075289767,1.7983240625,77.588
284,3.2900933159722223,1.7983678125,77.59
285,3.288665551933453,1.79828890625,77.562
286,3.289966854641287,1.79750734375,77.6
287,3.289749840752398,1.796084375,77.652
288,3.2907798760991205,1.7960221875,77.566
289,3.279200858063549,1.7989,77.596
290,3.285698394409472,1.79737828125,77.631995
291,3.2909703487210233,1.7964065625,77.706
292,3.2882038119504395,1.7943821875,77.672
293,3.2824385023231413,1.796255625,77.55
294,3.294416029676259,1.79793046875,77.594
295,3.292843849920064,1.79452515625,77.626
296,3.291411792441047,1.79542671875,77.562
297,3.2950795613509194,1.797296875,77.521995
298,3.2931966926458833,1.794964375,77.544
299,3.287856043290368,1.797388125,77.658


==> data/small_fp.csv <==
epoch,train_loss,test_loss,test_acc
0,6.96,6.86,0.30
1,6.91,6.81,0.54
2,6.76,6.12,2.86
3,6.56,5.75,4.90
4,6.44,5.36,8.21
5,6.32,4.97,11.55
6,6.17,4.61,15.55
7,5.99,4.28,19.60
8,5.84,3.94,23.92
9,5.70,3.67,27.81
10,5.58,3.41,31.14
11,5.47,3.25,33.83
12,5.40,3.11,36.26
13,5.30,3.03,38.18
14,5.23,2.89,39.87
15,5.17,2.76,41.55
16,5.12,2.68,43.47
17,5.07,2.60,44.64
18,5.02,2.55,45.42
19,4.97,2.49,46.82
20,4.94,2.42,47.93
21,4.88,2.39,48.44
22,4.85,2.37,49.32
23,4.80,2.34,50.27
24,4.78,2.29,50.77
25,4.75,2.21,51.81
26,4.72,2.16,52.65
27,4.69,2.17,52.94
28,4.66,2.11,53.48
29,4.64,2.10,54.15
30,4.61,2.03,55.14
31,4.60,2.01,55.51
32,4.57,2.03,55.57
33,4.56,1.98,56.10
34,4.53,1.97,55.92
35,4.51,1.91,57.35
36,4.49,1.93,57.33
37,4.48,1.93,57.38
38,4.46,1.87,58.12
39,4.44,1.88,58.16
40,4.42,1.85,58.52
41,4.42,1.85,59.20
42,4.40,1.82,59.27
43,4.38,1.82,59.51
44,4.37,1.81,59.83
45,4.35,1.82,59.52
46,4.35,1.78,60.26
47,4.33,1.78,60.12
48,4.32,1.76,60.55
49,4.31,1.76,61.02
50,4.30,1.74,60.91
51,4.28,1.74,61.14
52,4.28,1.74,61.32
53,4.27,1.69,62.10
54,4.26,1.70,61.79
55,4.24,1.68,62.43
56,4.08,1.55,65.13
57,4.07,1.53,65.71
58,4.07,1.52,65.75
59,4.06,1.53,65.55
60,4.05,1.52,65.85
61,4.04,1.53,66.14
62,4.02,1.50,65.91
63,4.00,1.49,66.55
64,3.99,1.46,66.47
65,4.00,1.46,66.81
66,3.98,1.45,67.09
67,3.96,1.45,67.13
68,3.97,1.47,67.27
69,3.94,1.41,67.77
70,3.94,1.45,67.56
71,3.93,1.43,67.80
72,3.92,1.42,67.90
73,3.93,1.43,67.68
74,3.91,1.43,68.18
75,3.91,1.39,68.41
76,3.90,1.40,68.30
77,3.88,1.39,68.41
78,3.88,1.40,68.33
79,3.87,1.39,68.58
80,3.89,1.40,68.68
81,3.87,1.39,68.58
82,3.86,1.38,68.94
83,3.85,1.37,68.99
84,3.84,1.35,69.23
85,3.84,1.37,68.98
86,3.83,1.34,69.20
87,3.83,1.35,69.45
88,3.83,1.34,69.78
89,3.81,1.37,69.35
90,3.81,1.34,69.64
91,3.81,1.31,70.02
92,3.80,1.33,70.11
93,3.80,1.32,70.03
94,3.79,1.30,69.84
95,3.78,1.32,70.28
96,3.77,1.31,70.04
97,3.78,1.29,70.63
98,3.77,1.31,70.35
99,3.76,1.30,70.62
100,3.75,1.29,70.77
101,3.75,1.30,70.41
102,3.74,1.30,70.43
103,3.76,1.30,70.66
104,3.74,1.31,70.73
105,3.75,1.32,70.81
106,3.72,1.29,70.95
107,3.73,1.30,71.29
108,3.71,1.27,71.19
109,3.72,1.26,71.19
110,3.69,1.24,71.41
111,3.70,1.26,71.66
112,3.71,1.25,71.12
113,3.69,1.26,71.31
114,3.67,1.27,71.46
115,3.68,1.23,71.73
116,3.68,1.25,71.66
117,3.68,1.25,71.61
118,3.67,1.28,71.37
119,3.65,1.28,71.48
120,3.68,1.21,72.08
121,3.63,1.24,72.03
122,3.67,1.21,72.02
123,3.65,1.20,72.28
124,3.64,1.20,72.25
125,3.66,1.19,72.41
126,3.65,1.21,72.36
127,3.64,1.21,72.49
128,3.62,1.21,72.25
129,3.60,1.24,72.69
130,3.60,1.21,72.53
131,3.59,1.19,73.01
132,3.61,1.20,72.78
133,3.60,1.20,72.82
134,3.59,1.19,72.98
135,3.58,1.19,72.87
136,3.60,1.19,72.87
137,3.58,1.20,73.16
138,3.59,1.18,73.34
139,3.60,1.15,73.45
140,3.59,1.14,73.32
141,3.58,1.21,73.14
142,3.59,1.16,73.39
143,3.54,1.15,73.37
144,3.54,1.14,73.62
145,3.55,1.16,73.56
146,3.54,1.19,73.50
147,3.53,1.17,73.68
148,3.54,1.19,73.66
149,3.54,1.15,73.68
150,3.51,1.14,73.75
151,3.54,1.13,73.85
152,3.51,1.15,73.97
153,3.54,1.14,74.29
154,3.49,1.12,73.98
155,3.53,1.14,73.95
156,3.48,1.15,74.08
157,3.51,1.13,74.20
158,3.47,1.11,74.29
159,3.49,1.11,74.58
160,3.49,1.10,74.39
161,3.50,1.12,74.35
162,3.49,1.11,74.34
163,3.46,1.12,74.72
164,3.46,1.12,74.70
165,3.45,1.11,74.86
166,3.46,1.11,74.73
167,3.44,1.10,74.89
168,3.45,1.10,75.15
169,3.44,1.11,74.90
170,3.42,1.08,74.97
171,3.43,1.10,74.89
172,3.43,1.09,75.20
173,3.42,1.11,75.22
174,3.41,1.10,75.26
175,3.42,1.09,75.35
176,3.40,1.08,75.49
177,3.40,1.09,75.55
178,3.39,1.09,75.36
179,3.39,1.07,75.55
180,3.40,1.07,75.74
181,3.38,1.07,75.81
182,3.38,1.06,75.73
183,3.37,1.08,75.65
184,3.36,1.06,76.01
185,3.36,1.07,75.73
186,3.35,1.07,76.01
187,3.37,1.05,76.00
188,3.35,1.05,75.97
189,3.35,1.05,75.99
190,3.34,1.06,75.93
191,3.33,1.03,76.20
192,3.33,1.04,76.38
193,3.32,1.03,76.33
194,3.33,1.04,76.25
195,3.33,1.05,76.39
196,3.30,1.04,76.34
197,3.31,1.03,76.43
198,3.32,1.02,76.46
199,3.30,1.02,76.72
200,3.30,1.03,76.62
201,3.30,1.02,76.58
202,3.29,1.01,76.96
203,3.28,1.03,76.73
204,3.29,1.02,76.84
205,3.28,1.00,76.87
206,3.27,1.01,76.83
207,3.26,1.01,76.96
208,3.26,1.01,77.07
209,3.26,1.01,77.06
210,3.25,1.03,77.09
211,3.26,1.00,77.19
212,3.24,1.00,77.22
213,3.25,0.98,77.37
214,3.22,1.00,77.25
215,3.23,0.99,77.25
216,3.21,1.00,77.21
217,3.23,0.99,77.46
218,3.22,0.99,77.29
219,3.22,0.99,77.47
220,3.20,0.98,77.44
221,3.21,0.98,77.44
222,3.20,0.98,77.63
223,3.19,0.97,77.79
224,3.19,0.97,77.75
225,3.19,0.96,77.89
226,3.18,0.97,77.70
227,3.19,0.98,77.82
228,3.18,0.97,78.04
229,3.18,0.97,78.05
230,3.18,0.96,78.01
231,3.16,0.97,77.89
232,3.17,0.97,78.17
233,3.15,0.96,78.04
234,3.14,0.97,78.19
235,3.13,0.95,78.19
236,3.15,0.96,78.21
237,3.14,0.95,78.28
238,3.13,0.95,78.24
239,3.13,0.95,78.37
240,3.12,0.95,78.38
241,3.11,0.95,78.40
242,3.12,0.94,78.60
243,3.12,0.95,78.63
244,3.12,0.95,78.68
245,3.11,0.93,78.66
246,3.11,0.94,78.54
247,3.08,0.93,78.74
248,3.08,0.94,78.69
249,3.08,0.94,78.78
250,3.09,0.92,78.75
251,3.09,0.94,78.80
252,3.07,0.94,78.96
253,3.08,0.93,78.83
254,3.06,0.93,79.01
255,3.08,0.92,78.97
256,3.06,0.92,79.01
257,3.06,0.92,79.05
258,3.08,0.92,78.93
259,3.07,0.92,78.97
260,3.06,0.91,79.14
261,3.03,0.93,79.26
262,3.04,0.92,79.25
263,3.04,0.91,79.34
264,3.03,0.91,79.41
265,3.04,0.91,79.37
266,3.05,0.92,79.25
267,3.03,0.91,79.29
268,3.03,0.91,79.43
269,3.04,0.90,79.41
270,3.03,0.92,79.29
271,3.02,0.91,79.29
272,3.03,0.90,79.36
273,3.03,0.91,79.42
274,3.03,0.90,79.42
275,3.03,0.90,79.45
276,3.01,0.90,79.49
277,3.00,0.90,79.48
278,2.99,0.91,79.55
279,3.02,0.91,79.46
280,3.00,0.90,79.45
281,3.01,0.90,79.59
282,3.00,0.90,79.51
283,3.00,0.90,79.48
284,2.99,0.90,79.63
285,3.00,0.90,79.55
286,3.00,0.90,79.65
287,3.00,0.90,79.60
288,2.99,0.90,79.67
289,3.00,0.90,79.53
290,2.97,0.89,79.61
291,2.98,0.90,79.66
292,2.98,0.90,79.66
293,2.99,0.89,79.62
294,2.99,0.90,79.66
295,2.97,0.90,79.69
296,2.99,0.89,79.68
297,2.98,0.89,79.80
298,2.97,0.89,79.76
299,2.97,0.89,79.71

==> data/small_tern_binrel.csv <==
epoch,train_loss,test_loss,test_acc
0,6.910006369904076,6.8144725,0.65
1,6.650143166716627,5.8433625,5.672
2,6.408518107389089,5.383561875,10.222
3,6.235914393485212,5.012219375,15.048
4,6.064731808303358,4.652480625,19.83799875
5,5.899851212779776,4.411301875,23.256
6,5.73570245366207,4.129964375,27.838
7,5.603119067246203,3.92026375,31.45
8,5.48597723383793,3.7469778125,34.48
9,5.384620818969824,3.6020528125,37.3859975
10,5.300509202013389,3.4873153125,39.7819975
11,5.228763083283373,3.4064590625,41.496
12,5.162684695993206,3.338319375,42.89
13,5.105152596672662,3.2431340625,44.548
14,5.059867340502598,3.1719090625,46.504
15,5.006488559152678,3.1663528125,46.714
16,4.963790295888289,3.0826334375,47.89
17,4.92712899992506,3.04635375,48.792
18,4.889860377323141,3.01467375,49.112
19,4.865562237709832,2.976088125,50.178
20,4.826499737709832,2.92160125,51.034
21,4.806976293964828,2.927325,51.168
22,4.786455991456834,2.879993125,52.074
23,4.764664440322742,2.8552065625,52.716
24,4.746154248476219,2.859391875,52.514
25,4.716651678657074,2.84131875,53.074
26,4.706078106264988,2.8487653125,53.262
27,4.679835038219425,2.788190625,54.114
28,4.669718522057354,2.76260625,54.514
29,4.657590333982814,2.7742153125,54.454
30,4.64347623463729,2.7452021875,55.06
31,4.628608441371902,2.7555809375,54.772
32,4.619505567421063,2.7167528125,55.354
33,4.603663943844924,2.7168821875,55.686
34,4.597087564323541,2.69547375,56.498
35,4.574871352917666,2.6757740625,56.596
36,4.5888367431055155,2.6907740625,56.086
37,4.567471803806955,2.656420625,56.978
38,4.560297465152877,2.6532009375,57.066
39,4.549378075664468,2.6558459375,56.96
40,4.533058318969824,2.6355365625,57.276
41,4.530474838878897,2.633104375,57.328
42,4.509990054831135,2.647746875,57.45
43,4.502328215552558,2.61214734375,58.064
44,4.490555992705835,2.602884375,57.92
45,4.479585081934452,2.58173484375,58.84
46,4.4766803744504395,2.58237796875,58.69
47,4.471689445318745,2.57133046875,59.08
48,4.458059724095723,2.5657384375,59.454
49,4.443566631070144,2.56952875,58.94
50,4.449526316446843,2.55402890625,59.352
51,4.439473421262989,2.557493125,58.87
52,4.427570833957834,2.54849984375,59.256
53,4.426036904851119,2.56243265625,59.178
54,4.428296425359712,2.5535684375,59.374
55,4.421382034997002,2.55279140625,59.2
56,4.414828293615108,2.50258203125,60.304
57,4.4059572654376495,2.50880265625,60.084
58,4.410472013014588,2.51291734375,60.43
59,4.403742240582534,2.53471078125,59.902
60,4.386310482863709,2.49220890625,60.64
61,4.3898876992156275,2.5084559375,60.242
62,4.385191456210032,2.49920328125,60.298
63,4.387634033398282,2.502260625,60.71
64,4.381479191646683,2.47629734375,60.834
65,4.364668811825539,2.47804328125,60.898
66,4.372748676059152,2.48996375,60.816
67,4.3721323722272185,2.4808915625,60.944
68,4.363559152677857,2.4847259375,60.742
69,4.377393788094524,2.4694921875,60.988
70,4.365367471647682,2.45753015625,61.336
71,4.356127597921662,2.46836140625,61.262
72,4.349113677807754,2.47687984375,60.988
73,4.358253631469824,2.4909225,61.248
74,4.340330079686251,2.4591703125,61.378
75,4.338770389938049,2.441930625,61.696
76,4.336377382469025,2.46590796875,61.426
77,4.335397697467027,2.4568134375,61.692
78,4.3314836412120306,2.4362128125,61.682
79,4.328532876823541,2.4512646875,61.794
80,4.33082089016287,2.44751859375,61.788
81,4.314759520508593,2.4398453125,61.874
82,4.315513214428457,2.43558875,61.856
83,4.309592950639488,2.4400934375,61.734
84,4.318325808103517,2.42966609375,61.918
85,4.317401157199241,2.45466828125,61.75
86,4.306929066122103,2.41842921875,62.336
87,4.313005845323741,2.41556515625,62.34
88,4.300290236560752,2.424289375,61.856
89,4.293629939798161,2.41679328125,62.47
90,4.304393204186651,2.42619578125,62.312
91,4.2993441184552355,2.40556765625,62.32
92,4.297260238684053,2.40887,62.2
93,4.2880141199540365,2.41083578125,62.454
94,4.29046762589928,2.409370625,62.626
95,4.2895179949790165,2.41130515625,62.538
96,4.281365922886691,2.41580171875,62.377995
97,4.276710662719824,2.40302625,62.708
98,4.278367930655476,2.39505109375,62.902
99,4.269226806055156,2.409435625,62.518
100,4.265114861236011,2.38332265625,63.21
101,4.263396704511391,2.40445515625,62.728
102,4.271490620003997,2.4050228125,62.836
103,4.258601712380096,2.391604375,63.0
104,4.259871399755196,2.3836428125,62.93
105,4.259891696018186,2.3952346875,62.902
106,4.246203818195443,2.3684025,63.396
107,4.250738471722622,2.3868625,63.098
108,4.242170716551759,2.3716615625,63.168
109,4.256577550459633,2.39757234375,63.006
110,4.227351712380096,2.3693528125,63.6
111,4.23986435851319,2.37558953125,63.302
112,4.2321849551608715,2.35872765625,63.498
113,4.240558724895084,2.3769325,63.292
114,4.226223318220423,2.3589334375,63.514
115,4.232613908872902,2.367756875,63.418
116,4.217399908198441,2.3723184375,63.52
117,4.22412148406275,2.35415765625,63.841995
118,4.2189065154126695,2.3625284375,63.776
119,4.220788603492206,2.3493925,64.066
120,4.212691955810352,2.35826953125,63.964
121,4.2209962498751,2.3499003125,63.674
122,4.208623335706434,2.3480953125,63.988
123,4.202631254371503,2.3538728125,63.874
124,4.197769128447242,2.3411528125,64.226
125,4.194476450089928,2.34291109375,64.326
126,4.191554178532174,2.32372359375,64.432
127,4.19093709407474,2.325245625,64.668
128,4.186198697292166,2.3237240625,64.258
129,4.185648746627698,2.32589078125,64.306
130,4.178223436875499,2.31606484375,64.698
131,4.175227005895284,2.3144690625,64.656
132,4.171023337579936,2.325554375,64.752
133,4.175581019559353,2.299584375,65.12
134,4.164991444344524,2.315928125,64.86
135,4.169352799010792,2.3134559375,65.11
136,4.170480022232214,2.3178784375,64.742
137,4.153132962380096,2.31864078125,64.734
138,4.1500982807504,2.312874375,64.738
139,4.145360274280575,2.309054375,64.917995
140,4.145868071168065,2.309498125,65.026
141,4.147348137115308,2.27840640625,65.626
142,4.134263292491007,2.27597875,65.566
143,4.132680574290568,2.28948421875,65.478
144,4.127231808303358,2.29224140625,65.41
145,4.134409269459432,2.28829828125,65.346
146,4.128617418565148,2.28926375,65.656
147,4.123491050909273,2.27845953125,65.684
148,4.1105642829486415,2.2778846875,65.635995
149,4.115509155175859,2.29397125,65.952
150,4.11330115595024,2.2662140625,66.014
151,4.112837464403477,2.26725,66.132
152,4.096626214653277,2.2663890625,66.202
153,4.0931754596322945,2.26916484375,66.07
154,4.095960341102118,2.25528125,66.264
155,4.091922165392686,2.26481796875,66.262
156,4.089614636415868,2.2698915625,66.008
157,4.083065578786971,2.24059953125,66.476
158,4.073770280650479,2.25552640625,66.37
159,4.067332071842526,2.243231875,66.382
160,4.069294564348521,2.276249375,65.978
161,4.080695209457434,2.2459509375,66.598
162,4.074780800359712,2.2438865625,66.66
163,4.051353058178457,2.23457609375,66.646
164,4.053385026353917,2.21682125,66.916
165,4.044322354616307,2.233173125,66.652
166,4.041419208383293,2.21746828125,67.296
167,4.0491204692496,2.22368296875,67.018
168,4.047601372027378,2.22856484375,66.8
169,4.036136715627498,2.228809375,67.121995
170,4.034470860811351,2.21854109375,67.292
171,4.0270291579236615,2.21103828125,67.368
172,4.027487385091926,2.21555625,67.288
173,4.024951523156475,2.20569359375,67.372
174,4.018256488559152,2.2033409375,67.328
175,4.0082242799510395,2.212030625,67.29
176,4.017529335906275,2.20542109375,67.666
177,4.003048342575939,2.191819375,67.699995
178,3.993519247102318,2.19968703125,67.488
179,3.9971062212729818,2.18914,67.544
180,3.99429714041267,2.2079128125,67.388
181,3.9860088491706636,2.18414375,67.938
182,3.9903272694344523,2.173519375,68.336
183,3.9908229666266988,2.16796640625,68.402
184,3.970187521857514,2.16913734375,68.354
185,3.978121018809952,2.16966578125,68.464
186,3.9715602517985613,2.1672225,68.376
187,3.964300824965028,2.1660184375,68.34
188,3.950858063549161,2.148388125,68.62
189,3.9506414399730216,2.1607825,68.336
190,3.9412801789818146,2.1505603125,68.906
191,3.943325808103517,2.15096671875,68.656
192,3.942681401753597,2.14431921875,68.728
193,3.952738590377698,2.14228375,68.797995
194,3.9318416360661472,2.14526875,68.686
195,3.932406808927858,2.1521709375,68.734
196,3.9249772057354115,2.1407175,69.076
197,3.916402034622302,2.1361275,69.27
198,3.921158385791367,2.1336328125,69.186
199,3.9150874612809754,2.13095890625,69.126
200,3.8914380214578337,2.1266478125,69.318
201,3.8953563711530776,2.11477828125,69.618
202,3.8964254377747802,2.1214415625,69.488
203,3.903349585956235,2.13242421875,69.38
204,3.8861629446442847,2.10190078125,69.748
205,3.8771849707733814,2.10729734375,69.666
206,3.877320799610312,2.1043240625,69.78
207,3.8803176209032775,2.11021046875,69.712
208,3.8784363134492406,2.0891278125,70.204
209,3.8634131757094323,2.1026159375,70.24
210,3.8525968287869703,2.1028859375,70.02
211,3.847488415517586,2.09241015625,70.33
212,3.8578902502997603,2.088889375,70.188
213,3.845558709282574,2.08426734375,70.23
214,3.845886571992406,2.09717390625,70.118
215,3.843764051258993,2.08572828125,70.336
216,3.831115185976219,2.07712,70.524
217,3.8326245253796962,2.0831525,70.672
218,3.8294711886740607,2.07515625,70.434
219,3.8169007762539966,2.0610890625,70.944
220,3.804517713953837,2.06289546875,70.688
221,3.8058529738709033,2.0609671875,70.792
222,3.806222600044964,2.06466453125,70.918
223,3.805107086206035,2.0521225,71.188
224,3.7935245553557153,2.0608340625,71.188
225,3.7910089896832533,2.06636734375,71.03
226,3.7892268216676657,2.04474140625,71.208
227,3.7752024942545965,2.05063015625,71.154
228,3.771832143660072,2.05140265625,71.256
229,3.766742075089928,2.04255703125,71.286
230,3.765578162470024,2.03537796875,71.564
231,3.764373657324141,2.04230234375,71.388
232,3.756404251598721,2.0359078125,71.634
233,3.74802657873701,2.02709296875,71.75
234,3.7443174366756593,2.0335746875,71.654
235,3.7403928419764187,2.023909375,71.84
236,3.7413670625999202,2.0229340625,72.024
237,3.72874981264988,2.030375625,71.752
238,3.729361432728817,2.01771609375,71.97
239,3.725639020033973,2.01279609375,71.898
240,3.706742028252398,2.01484,72.016
241,3.713948762864708,2.00537265625,72.258
242,3.7100444644284574,2.0074325,72.114
243,3.704373220173861,2.00295171875,72.39
244,3.6889031743355316,1.99370671875,72.502
245,3.680379524505396,1.98813765625,72.7
246,3.679412719824141,1.99166046875,72.696
247,3.682719059127698,1.985065625,72.712
248,3.6662767442296165,1.979728125,72.714
249,3.6690495260041964,1.9861915625,72.726
250,3.6644524224370505,1.979823125,73.076
251,3.6631202850219826,1.9837053125,73.08
252,3.655730493730016,1.9659296875,73.244
253,3.64558587504996,1.97672640625,73.014
254,3.6347898243904875,1.97023984375,73.268
255,3.6258376111610713,1.97316359375,73.254
256,3.6213622851718625,1.96384703125,73.371995
257,3.6166293527677857,1.9699434375,73.296
258,3.610564282948641,1.9598015625,73.518
259,3.60593673498701,1.956271875,73.492
260,3.600732695093925,1.9463503125,73.82
261,3.584894194019784,1.94469046875,73.684
262,3.585757956135092,1.9445165625,73.612
263,3.585740392061351,1.9419153125,73.92
264,3.5724127729066746,1.93483390625,74.13
265,3.5635113003347323,1.9336453125,74.046
266,3.5628044439448443,1.9340178125,74.166
267,3.5619746390387688,1.9195621875,74.394
268,3.541623732264189,1.9181125,74.542
269,3.5405886228517187,1.9265625,74.332
270,3.529260185601519,1.9160546875,74.488
271,3.5223048124000798,1.9098821875,74.688
272,3.5139700739408473,1.9036571875,74.69
273,3.5071341364408473,1.897538125,74.946
274,3.4938361810551557,1.89684046875,75.022
275,3.494285040717426,1.897345625,74.786
276,3.4839757100569546,1.8906346875,75.128
277,3.479619429456435,1.892345625,74.924
278,3.4574387365107913,1.88110234375,75.438
279,3.4587361360911273,1.87606328125,75.564
280,3.459978501573741,1.87109921875,75.63
281,3.437398128372302,1.869441875,75.674
282,3.4370066446842524,1.8674134375,75.724
283,3.4330562893435252,1.866913125,75.756
284,3.4299349582833734,1.866484375,75.802
285,3.4357373476219024,1.86503015625,75.788
286,3.4230002716576737,1.8649071875,75.78
287,3.432146470323741,1.8639359375,75.852
288,3.4277527196992406,1.86416390625,75.81
289,3.4159032149280577,1.8631596875,75.828
290,3.4211864883093526,1.86247390625,75.888
291,3.427054450189848,1.86217734375,75.968
292,3.4128345760891285,1.8622909375,75.866
293,3.421079932928657,1.86192671875,75.928
294,3.414087870328737,1.860726875,76.01
295,3.423115413918865,1.861050625,75.958
296,3.413248307603917,1.86082078125,75.966
297,3.4184734243854917,1.86141859375,75.992
298,3.4294076457583933,1.8613153125,75.92
299,3.425522862959632,1.86040578125,75.914


==> data/small_tern_hard.csv <==
epoch,train_loss,test_loss,test_acc
0,6.91597503247402,6.829065625,0.454
1,6.678989620803358,5.904231875,5.346
2,6.425465096672662,5.457141875,9.424
3,6.271573756619704,5.1058634375,13.418
4,6.119987603667067,4.8034371875,17.668
5,5.972096541516787,4.5658459375,21.344
6,5.8175248863409275,4.2707675,25.852
7,5.679269865357714,4.0696546875,28.936
8,5.577556314323541,3.92160625,32.126
9,5.495514525879297,3.7498521875,34.578
10,5.4195612260191846,3.6662565625,36.47
11,5.3490566921462825,3.6246621875,37.7579975
12,5.298214943670064,3.5009334375,39.8219975
13,5.243547349620304,3.4148628125,41.1479975
14,5.1846421300459635,3.348523125,43.08
15,5.153386665667466,3.328936875,42.914
16,5.118162110936251,3.284395625,43.802
17,5.080213953836931,3.2061096875,45.414
18,5.05062512490008,3.181541875,45.992
19,5.019994941546763,3.1933421875,46.102
20,4.986701263988809,3.1174090625,47.618
21,4.976117543465228,3.09525,47.51
22,4.953800241057154,3.060815625,48.432
23,4.929059877098322,3.046031875,48.666
24,4.907321798810951,3.0280509375,49.218
25,4.884009979516387,3.0209271875,49.39
26,4.88007757856215,2.956513125,50.478
27,4.8461344205885295,2.9469703125,51.012
28,4.845795629121703,2.95971625,50.616
29,4.817546743854916,2.9320221875,51.064
30,4.793556561001199,2.8920778125,52.066
31,4.786831472322143,2.904655625,51.682
32,4.778093540792366,2.86436375,52.736
33,4.758249650279776,2.8536503125,52.882
34,4.744963013963829,2.84255375,52.914
35,4.735437431304956,2.8201296875,53.326
36,4.722102786520783,2.82434375,53.154
37,4.706732270433653,2.831075,53.364
38,4.6989334313798965,2.788865,54.306
39,4.683114445943246,2.7823525,54.198
40,4.676079839253597,2.7575884375,54.478
41,4.656577862709832,2.776356875,54.51
42,4.644915708058553,2.7332578125,55.338
43,4.644017988734013,2.7093771875,55.646
44,4.623357563948841,2.7291928125,55.29
45,4.614724626548761,2.706671875,55.686
46,4.609137689848121,2.71494,55.836
47,4.602688161970423,2.6995665625,56.11
48,4.592685226818545,2.6860775,56.592
49,4.574371362285172,2.69823,56.01
50,4.584077269434452,2.6811465625,56.17
51,4.573627035871303,2.6659171875,56.746
52,4.56127012452538,2.686326875,56.688
53,4.553306963803957,2.650583125,57.234
54,4.554556354916067,2.6593271875,56.908
55,4.5473258112260195,2.6366171875,57.37
56,4.5439683409522384,2.6533940625,57.394
57,4.5365711337180255,2.6493959375,57.24
58,4.533718728142486,2.64205375,57.716
59,4.521839559602318,2.62106125,57.748
60,4.526011612584932,2.61653140625,57.754
61,4.519167478517186,2.60487359375,58.066
62,4.50605570231315,2.6010884375,58.392
63,4.499930524330535,2.5998959375,58.84
64,4.503014385366707,2.5862515625,58.438
65,4.490803841301958,2.58167359375,58.74
66,4.481340708683054,2.58134390625,58.816
67,4.4860342194994,2.59635625,58.678
68,4.465093550159872,2.56508203125,59.026
69,4.4760511902977616,2.56269390625,59.024
70,4.466303519684253,2.5743778125,58.892
71,4.4599379090477616,2.5537403125,59.334
72,4.461826242131295,2.54812484375,59.302
73,4.445852302532973,2.529626875,59.756
74,4.442671643934852,2.53834828125,59.542
75,4.428946686400879,2.54733546875,59.45
76,4.430884589203637,2.54712703125,59.316
77,4.429239030650479,2.52096109375,59.79
78,4.422595517336131,2.5381675,59.53
79,4.424939345398681,2.5293825,59.962
80,4.418211524530376,2.5152628125,60.228
81,4.416077294414468,2.514960625,60.098
82,4.413909887714828,2.49342625,60.64
83,4.4044974957533976,2.51920421875,60.002
84,4.407208217800759,2.477690625,61.012
85,4.405146195543566,2.50399140625,60.348
86,4.38845798361311,2.50211390625,60.378
87,4.398880114658273,2.48439515625,60.812
88,4.381008084157674,2.47710953125,60.9
89,4.381282083708034,2.4991378125,60.036
90,4.382116962679856,2.48940078125,60.732
91,4.3856828599620306,2.485604375,60.774
92,4.370053956834532,2.48138328125,61.134
93,4.377761072392087,2.4787459375,60.948
94,4.355514416591727,2.46969453125,61.404
95,4.3590069350769385,2.4677328125,61.436
96,4.344809699115707,2.47838,61.202
97,4.349090259042765,2.460865,61.212
98,4.338090074815148,2.4529678125,61.52
99,4.3529629421462825,2.45753765625,61.798
100,4.330696770708434,2.4670890625,61.212
101,4.331729147931655,2.46862171875,61.072
102,4.328611329686251,2.44352875,61.808
103,4.321331996902478,2.44256375,61.578
104,4.329656977542966,2.42090078125,62.238
105,4.323307760041966,2.419965,62.198
106,4.31021588978817,2.42372515625,62.066
107,4.307179256594724,2.41672125,62.302
108,4.292430899030776,2.41801234375,62.164
109,4.299025623251399,2.42582375,62.302
110,4.296797718075539,2.38503453125,62.906
111,4.293564367256195,2.4097146875,62.622
112,4.298037741681655,2.41519609375,62.334
113,4.293765378322342,2.39295375,62.972
114,4.288030513089528,2.3980184375,62.786
115,4.276789115582534,2.3999159375,62.846
116,4.275308659322542,2.40804578125,62.856
117,4.27341759404976,2.39100796875,62.86
118,4.262785865057953,2.38764625,63.022
119,4.270082371602718,2.3813709375,62.746
120,4.266221007568944,2.39503671875,62.854
121,4.255222384592326,2.37283375,63.176
122,4.253083080410671,2.37487078125,63.368
123,4.250400070568545,2.38168359375,63.49
124,4.245525844949041,2.36913015625,63.506
125,4.236647791142087,2.37809703125,63.42
126,4.2296803182454035,2.35489234375,63.712
127,4.226052751548761,2.36617234375,63.428
128,4.230505829711231,2.3637309375,63.558
129,4.223337345748401,2.3514959375,63.648
130,4.218649689623302,2.3477203125,63.962
131,4.220159029026779,2.34947140625,64.198
132,4.2189795038968825,2.35365296875,63.946
133,4.201186316571743,2.3404565625,63.952
134,4.204397029251599,2.3381309375,64.114
135,4.196577113309353,2.34125234375,64.098
136,4.192931592226219,2.34154859375,64.24
137,4.18765573478717,2.33267265625,64.518
138,4.189087401953437,2.3316909375,64.592
139,4.18080067196243,2.3254175,64.622
140,4.1738585693944845,2.31405953125,65.156
141,4.178169183403277,2.31112015625,64.758
142,4.174718038069544,2.3113578125,64.754
143,4.168756791441846,2.321651875,64.606
144,4.170090099795164,2.3206484375,64.944
145,4.165615164118705,2.3088878125,64.998
146,4.158995069569345,2.29489328125,64.998
147,4.163212398830935,2.29776328125,65.016
148,4.14499845436151,2.2961140625,65.146
149,4.155380773506195,2.28579046875,65.522
150,4.142232307903677,2.28564578125,65.348
151,4.142744788544165,2.2815684375,65.826
152,4.1383744566846525,2.28467,65.66
153,4.132135697691846,2.28731859375,65.424
154,4.117588741506794,2.284604375,65.528
155,4.124055443145483,2.2640075,65.772
156,4.114875287270184,2.2703528125,65.79
157,4.113996302957634,2.26533421875,65.802
158,4.111588073291367,2.2744234375,65.76
159,4.103188152602917,2.27529453125,65.606
160,4.093072026753597,2.2863046875,65.88
161,4.097297162270184,2.27164375,66.22
162,4.083470333108513,2.24501421875,66.322
163,4.083545663469224,2.25165421875,66.198
164,4.091282052483014,2.2419459375,66.248
165,4.074328818195443,2.23852578125,66.406
166,4.086848489958034,2.25630921875,66.28
167,4.063435189348521,2.23991421875,66.628
168,4.056592616531774,2.23133390625,66.876
169,4.05289050009992,2.2365278125,66.568
170,4.062201020433653,2.2266653125,66.974
171,4.057626164693246,2.21792890625,67.146
172,4.047978804456434,2.2223684375,67.098
173,4.049174722721823,2.217375,66.97
174,4.028304699990008,2.20804625,67.12
175,4.035112144659273,2.2225290625,67.112
176,4.02511701576239,2.2029640625,67.154
177,4.009057987984613,2.21835796875,67.057995
178,4.025169317670863,2.2169734375,67.472
179,4.013890840452638,2.2313,66.878
180,4.017713953836931,2.20754515625,67.406
181,4.006655222696843,2.20057015625,67.67
182,4.003449584082734,2.19051953125,67.726
183,4.001682638264389,2.18924671875,67.66
184,3.990849117580935,2.1820359375,67.784
185,3.989300356589728,2.18431671875,67.932
186,3.985529545113909,2.18361,68.09
187,3.9856692770783373,2.18511859375,67.854
188,3.985893706909472,2.17613,68.088
189,3.967607944894085,2.174295625,68.252
190,3.9630572885441646,2.196805,67.956
191,3.967202800259792,2.18050515625,68.016
192,3.9625654944794166,2.16696,68.388
193,3.964292628397282,2.16847390625,68.508
194,3.953178082533973,2.15830375,68.556
195,3.936402050234812,2.1439065625,68.906
196,3.9385659441197043,2.1357171875,68.824
197,3.9377099882593924,2.16762,68.614
198,3.936786898606115,2.14590890625,68.724
199,3.93814401603717,2.13020875,69.026
200,3.916762293290368,2.13639359375,68.967995
201,3.923677464278577,2.131474375,69.046
202,3.9289720567296165,2.1362825,69.139995
203,3.9094813992555957,2.1309478125,69.28
204,3.913160877547962,2.1215071875,69.444
205,3.900230206459832,2.1194478125,69.4
206,3.888175397182254,2.11498203125,69.812
207,3.8891457146782575,2.1128059375,69.728
208,3.8662218662569945,2.1136440625,69.752
209,3.877140475119904,2.1182184375,69.618
210,3.8816907411570742,2.1042421875,70.0
211,3.8740753490957234,2.10430859375,69.896
212,3.8679884217625897,2.095276875,70.07
213,3.8582192839478417,2.0993034375,69.828
214,3.8590650916766585,2.0896984375,69.994
215,3.855988256269984,2.09634171875,69.858
216,3.8515340071692648,2.083908125,70.45
217,3.8380225507094323,2.0766009375,70.4
218,3.839076004821143,2.07924359375,70.334
219,3.841193451488809,2.0795653125,70.428
220,3.815720470498601,2.08428453125,70.334
221,3.8222043458982813,2.0781475,70.504
222,3.815357869954037,2.0756975,70.584
223,3.8193000287270182,2.0590421875,70.89
224,3.8082046081884493,2.061558125,70.91
225,3.798898381294964,2.05768078125,70.819995
226,3.7972055948990806,2.06064171875,71.198
227,3.7953738571642686,2.0492834375,71.158
228,3.7827195275029974,2.04211578125,71.366
229,3.7756860917515986,2.04554125,71.218
230,3.771304440822342,2.04421703125,71.244
231,3.7836551071642686,2.0416559375,71.416
232,3.7629931211280976,2.04198484375,71.306
233,3.7574565347721824,2.05170546875,71.192
234,3.761921712629896,2.0267378125,71.632
235,3.7469442414818146,2.03597296875,71.689995
236,3.742307326014189,2.03509375,71.728
237,3.743137130920264,2.01789125,71.91
238,3.7276959682254196,2.0166965625,71.98
239,3.7277904239108715,2.02476890625,71.766
240,3.737465106040168,2.014203125,72.056
241,3.7251706447342126,2.0204871875,72.086
242,3.7173542416067145,2.0065834375,72.23
243,3.7039095286270984,2.016609375,72.018
244,3.6959288038319347,1.99879234375,72.742
245,3.6929206634692244,2.0000103125,72.394
246,3.693237987734812,1.9952771875,72.679995
247,3.6847045800859313,1.99115625,72.826
248,3.6802917041366907,1.99297890625,72.5
249,3.678449037644884,1.98596765625,72.666
250,3.6647517923161472,1.9959525,72.694
251,3.657542715827338,1.97933671875,72.968
252,3.6583787657374103,1.97863953125,73.132
253,3.641291263863909,1.96800140625,73.132
254,3.6382394084732215,1.9709684375,73.13
255,3.6425187974620306,1.96396296875,73.408
256,3.631922196617706,1.964599375,73.114
257,3.6284148462480017,1.96633578125,73.406
258,3.6105802857713827,1.98383875,73.458
259,3.61257868705036,1.95228421875,73.73
260,3.607570193844924,1.95847515625,73.66
261,3.6009270708433254,1.95069109375,73.782
262,3.6013310445393687,1.94648984375,73.77
263,3.589300044339528,1.9365009375,74.056
264,3.5785843981065146,1.9438509375,73.928
265,3.5811062087829737,1.93978765625,74.162
266,3.5654195393685053,1.9389784375,73.991995
267,3.57212940585032,1.92806125,74.178
268,3.562568695043965,1.92070234375,74.308
269,3.534981780200839,1.9177396875,74.278
270,3.5445104853617106,1.9133840625,74.692
271,3.536099635916267,1.9114809375,74.688
272,3.5196748850919266,1.9097084375,74.724
273,3.5178232414068744,1.90482125,74.73
274,3.509308178457234,1.904695,75.098
275,3.5156702762789767,1.895360625,75.088
276,3.494074271832534,1.9036765625,74.985995
277,3.4822626273980815,1.89360109375,75.136
278,3.491205082808753,1.88203703125,75.38
279,3.4705064073741005,1.88314375,75.336
280,3.459201388888889,1.8777265625,75.414
281,3.4624117112559953,1.8755815625,75.49
282,3.451572335881295,1.87387203125,75.518
283,3.44984364071243,1.87263234375,75.53
284,3.450399836380895,1.871955,75.552
285,3.4462843787470026,1.87113078125,75.576
286,3.446862041616707,1.8706078125,75.56
287,3.448722662495004,1.870130625,75.604
288,3.439563193195444,1.86916953125,75.642
289,3.4338915586280976,1.86976109375,75.592
290,3.430511840527578,1.86885078125,75.632
291,3.440119388863909,1.86862609375,75.678
292,3.4378657230465626,1.86813796875,75.66
293,3.435406752722822,1.8678375,75.676
294,3.4408676184052758,1.8684975,75.666
295,3.429749950039968,1.8674425,75.686
296,3.430853754496403,1.866693125,75.796
297,3.4454893116756593,1.8665284375,75.76
298,3.429949399855116,1.86685625,75.746
299,3.4315434371253,1.86688875,75.772


==> data/small_tern_parq.csv <==
epoch,train_loss,test_loss,test_acc
0,6.9136019309552355,6.82733625,0.604
1,6.665278714528378,5.848120625,5.94
2,6.418751327063349,5.452291875,9.94
3,6.258609908947841,5.1117640625,14.108
4,6.1214083420763385,4.7961021875,17.388
5,5.969643425884293,4.534536875,21.63
6,5.804256594724221,4.2593865625,25.742
7,5.646702950139888,3.99634125,30.316
8,5.53465001436351,3.79709875,33.544
9,5.438200221073141,3.684751875,36.028
10,5.354163934477418,3.572016875,38.36
11,5.277972153527179,3.4818990625,40.1939975
12,5.208090168490208,3.3829071875,41.844
13,5.1543538606614705,3.3100803125,43.236
14,5.101141742855716,3.2340203125,44.624
15,5.053132884317546,3.194064375,45.806
16,5.017684290067946,3.122856875,47.228
17,4.9707749425459635,3.0907690625,47.758
18,4.916255667341127,3.0439409375,48.95
19,4.880814879346523,3.023086875,49.144
20,4.864274205635492,2.967781875,50.16
21,4.8264743673810955,2.9370928125,50.93
22,4.804172287170264,2.9300115625,51.31
23,4.772225188599121,2.87280125,52.366
24,4.761630539318545,2.882555,52.356
25,4.741517723321343,2.8484428125,52.922
26,4.714322292166267,2.83387625,53.426
27,4.693514329161671,2.795568125,53.792
28,4.671840262165268,2.7977703125,54.224
29,4.655518944219624,2.7802484375,54.52
30,4.6391492274930055,2.7321784375,55.432
31,4.6277415567545965,2.7290446875,55.682
32,4.610295357464029,2.684704375,56.296
33,4.579419277078338,2.701476875,56.53
34,4.561506263739009,2.651045,57.282
35,4.54935582783773,2.651399375,57.384
36,4.5357647475769385,2.6183346875,57.942
37,4.512075886166067,2.640233125,57.314
38,4.495085181854517,2.629120625,57.964
39,4.480871162445044,2.59797875,58.486
40,4.480679128572143,2.56233359375,58.822
41,4.4650295388689045,2.58213625,58.696
42,4.448874494154676,2.5615753125,59.412
43,4.448859662270184,2.54970734375,59.06
44,4.423274661520783,2.5227678125,60.136
45,4.425826526278977,2.51522734375,60.238
46,4.414762330760392,2.52831015625,60.032
47,4.410220261290967,2.52923140625,60.036
48,4.404925668839928,2.4790896875,61.098
49,4.383845657848721,2.477714375,61.196
50,4.372309964528378,2.484865625,60.842
51,4.376295057703837,2.4869321875,61.178
52,4.357228279876099,2.46476609375,61.276
53,4.347856090127897,2.45477921875,61.504
54,4.351995747152278,2.4581234375,61.478
55,4.3490906493555155,2.45632,61.576
56,4.330203025079936,2.43829046875,61.98
57,4.323981049535372,2.4698459375,61.368
58,4.315861373401279,2.446870625,61.746
59,4.310641720998201,2.4264315625,62.366
60,4.308533251523781,2.4155603125,62.258
61,4.306461081135092,2.40136984375,62.658
62,4.291427795263789,2.41332953125,62.564
63,4.278869872851718,2.4123528125,62.88
64,4.283107498376299,2.40637296875,62.674
65,4.278141549260591,2.405099375,62.394
66,4.27902248513689,2.39714375,63.144
67,4.265355293889888,2.38663421875,62.952
68,4.261342488509193,2.374735625,63.56
69,4.250594056005196,2.39441890625,63.037995
70,4.251368046188049,2.390823125,63.03
71,4.23654201638689,2.36808421875,63.494
72,4.232021414118705,2.3599646875,63.536
73,4.232547555705436,2.38103828125,63.439995
74,4.221002104566347,2.35581046875,64.152
75,4.217205142136291,2.3419203125,64.004
76,4.21531290592526,2.3452746875,64.208
77,4.215793771233014,2.32819875,64.618
78,4.212298520558553,2.35015703125,63.99
79,4.197628615857314,2.3244209375,64.42
80,4.2009739864358515,2.326404375,64.434
81,4.186416882119304,2.33767421875,64.52
82,4.181958339578338,2.32199625,64.504
83,4.173096288594125,2.3407634375,64.21
84,4.167281799560352,2.30763921875,64.99
85,4.159234331284972,2.2999378125,65.358
86,4.168385994329537,2.3075075,65.396
87,4.165259589203637,2.302791875,64.994
88,4.157350681954436,2.29641453125,64.984
89,4.1401839465927255,2.2820334375,65.542
90,4.139189039393485,2.31223734375,64.888
91,4.1362390556304955,2.28977421875,65.428
92,4.139630092800759,2.2723259375,65.906
93,4.1314581147581935,2.28055984375,65.706
94,4.12367254633793,2.26599109375,65.954
95,4.1226155794114705,2.27392984375,66.05
96,4.116831925084932,2.25641546875,66.06
97,4.097262814748201,2.2615071875,65.762
98,4.107590880420664,2.2753171875,65.844
99,4.105452356864508,2.26149578125,66.288
100,4.100158935351718,2.261609375,66.014
101,4.093155553682054,2.2493853125,66.334
102,4.09004007731315,2.2425053125,66.308
103,4.073914696367906,2.2497409375,66.376
104,4.084533935351718,2.24429734375,66.262
105,4.076224567221223,2.25329453125,66.352
106,4.064492936900479,2.2211678125,66.87
107,4.066169720473621,2.2322246875,66.896
108,4.060060935626499,2.233384375,66.908
109,4.050133330835331,2.2319415625,66.814
110,4.05912145283773,2.2248896875,66.714
111,4.046639251099121,2.21264734375,67.094
112,4.04451204661271,2.21367359375,67.198
113,4.032513442371103,2.2126590625,67.054
114,4.025992877572942,2.19411234375,67.5
115,4.020327878322342,2.21075234375,67.285995
116,4.02611270358713,2.205115,67.262
117,4.015615632494005,2.20263859375,67.524
118,4.018237363234412,2.1930671875,67.478
119,4.011853407898681,2.186995625,67.646
120,4.006382784397482,2.18598828125,67.768
121,4.008465102917666,2.17760390625,68.146
122,3.9936324377997603,2.19032765625,68.1
123,3.9975094143435252,2.16762171875,68.194
124,3.99693409335032,2.1911640625,67.654
125,3.9957783772981617,2.18118203125,67.936
126,3.983449568470224,2.17549140625,67.846
127,3.9756003790717425,2.17412578125,68.09
128,3.9737842538469224,2.16942453125,68.4
129,3.9829499681504794,2.1639440625,68.524
130,3.9635873332583933,2.1560025,68.574
131,3.9783876024180653,2.1476403125,68.504
132,3.963624412969624,2.1469815625,68.74
133,3.9737506869504395,2.1660534375,68.152
134,3.9650029976019185,2.16877140625,68.306
135,3.962483919114708,2.17733765625,68.188
136,3.958191259492406,2.155319375,68.67
137,3.959251739233613,2.1589346875,68.5
138,3.9713190385191846,2.15744984375,68.327995
139,3.975189770058953,2.16884453125,68.156
140,3.9791089003796962,2.1704709375,68.504
141,3.9878300484612312,2.1768334375,68.172
142,3.9964192708333335,2.2079584375,67.55
143,4.011307360361711,2.185351875,67.807995
144,4.0264776460081935,2.20704203125,67.318
145,4.024450751898481,2.19501703125,67.702
146,4.035503628347322,2.22155671875,67.182
147,4.048346479066747,2.20013484375,67.244
148,4.062297817995604,2.240474375,66.92
149,4.068110745778378,2.2145125,67.11
150,4.065307129296563,2.22293375,66.784
151,4.078159347521982,2.23195,66.604
152,4.081784572342126,2.2436246875,66.448
153,4.073854197891687,2.241725,66.53
154,4.076591461206035,2.24700875,66.384
155,4.084412548086531,2.24109625,66.512
156,4.0898862940897285,2.252343125,66.518
157,4.095650042466027,2.25261640625,66.484
158,4.0840171612709835,2.2478396875,66.506
159,4.08572360861311,2.26024375,66.464
160,4.082455519959033,2.2447021875,66.532
161,4.0770668621352915,2.246818125,66.63
162,4.073706269359512,2.25133359375,66.39
163,4.068844924060752,2.22553015625,66.962
164,4.067442920663469,2.22902640625,66.92
165,4.068044002298161,2.2329984375,66.666
166,4.0563186169814145,2.2349615625,66.764
167,4.050023652952638,2.2169421875,66.968
168,4.052429931055156,2.21282671875,67.262
169,4.049488924485412,2.20093875,67.304
170,4.041865726169065,2.220466875,66.982
171,4.028623195193845,2.219189375,67.158
172,4.028857382843725,2.2015475,67.36
173,4.021321614583333,2.21553828125,67.228
174,4.0207763476718625,2.18828796875,67.528
175,4.024704845498601,2.19443921875,67.576
176,4.010346020058953,2.19221109375,67.79
177,4.004283292116307,2.2011053125,67.49
178,4.003991728492206,2.18053578125,67.814
179,3.997813858288369,2.185851875,67.824
180,4.000928944344524,2.19346421875,67.952
181,3.986314073741007,2.18980890625,67.902
182,3.975815051084133,2.17420859375,68.352
183,3.974230381319944,2.18433921875,68.036
184,3.971918558902878,2.1541796875,68.596
185,3.9753361373401277,2.1627815625,68.372
186,3.9619437262689847,2.16943125,68.496
187,3.9640135547811752,2.16568890625,68.6
188,3.9646415679956033,2.16791015625,68.326
189,3.958341920213829,2.1337615625,69.076
190,3.9544286445843326,2.15934203125,68.596
191,3.9387856901978417,2.152923125,68.47
192,3.9392669458183454,2.13306625,69.161995
193,3.938617465402678,2.1310109375,69.246
194,3.9359106464828137,2.139235625,69.02
195,3.9287007893685053,2.13025453125,69.242
196,3.9257550990457633,2.11945828125,69.384
197,3.917306779576339,2.12572734375,69.58
198,3.8979660021982414,2.11245296875,69.578
199,3.908997801758593,2.123894375,69.276
200,3.895841920213829,2.11934390625,69.564
201,3.9017777965127896,2.1164253125,69.714
202,3.8932935682703835,2.092790625,70.074
203,3.885503316097122,2.12085890625,69.506
204,3.880988178207434,2.09218484375,70.084
205,3.869638664068745,2.10047265625,70.058
206,3.8701331903227416,2.103766875,69.944
207,3.858913650329736,2.09518203125,70.044
208,3.8623253740757395,2.10464140625,70.106
209,3.8530757425309754,2.08791609375,70.133995
210,3.8487889375999202,2.0781290625,70.282
211,3.8498919614308553,2.07305390625,70.364
212,3.8494462242705834,2.079896875,70.464
213,3.829576573116507,2.07012375,70.7
214,3.8255305911520785,2.07417875,70.586
215,3.8321920588529177,2.06112,71.006
216,3.817708723646083,2.0737040625,70.816
217,3.81773487460032,2.06543359375,70.902
218,3.8158426383892885,2.069391875,70.886
219,3.818771935576539,2.06737375,70.742
220,3.8007816403127497,2.056334375,70.792
221,3.7955381788319347,2.043769375,71.11
222,3.799501414493405,2.04948890625,71.334
223,3.794074115707434,2.0353684375,71.612
224,3.7830711992905677,2.05487046875,70.992
225,3.788372817371103,2.04029265625,71.534
226,3.7777996352917667,2.04573515625,71.376
227,3.770120622252198,2.0470753125,71.372
228,3.768129246602718,2.0415065625,71.246
229,3.7470047399580335,2.0328625,71.674
230,3.7507841383143483,2.0145496875,71.986
231,3.744490345223821,2.02653390625,71.88
232,3.737908111011191,2.02152625,71.84
233,3.7415829055505596,2.01558109375,72.044
234,3.735275451513789,2.013498125,72.004
235,3.726224098845923,2.01923625,72.034
236,3.728236161071143,2.01429328125,72.23
237,3.722902147032374,1.99778234375,72.366
238,3.708305230815348,1.9987396875,72.439995
239,3.704832227967626,2.00036265625,72.294
240,3.702071936201039,1.991165625,72.692
241,3.708744722971623,1.99210796875,72.45
242,3.693074056379896,1.98688421875,72.616
243,3.689005826588729,1.98589375,72.88
244,3.675862825364708,1.98043578125,73.016
245,3.6777296912470026,1.98188375,72.978
246,3.6683668690047964,1.9831565625,72.928
247,3.6612912794764187,1.9680596875,73.128
248,3.6543370772132295,1.9795196875,73.04
249,3.6481322754296563,1.97222328125,73.24
250,3.6448915086680653,1.96969609375,73.243995
251,3.6424848402527976,1.9697184375,73.096
252,3.6406082165517586,1.9664521875,73.624
253,3.6327828362310153,1.95374546875,73.438
254,3.6260226194044765,1.95385953125,73.63
255,3.614917441047162,1.95300984375,73.564
256,3.6051561094874103,1.9529053125,73.578
257,3.6006753191197043,1.94066546875,73.774
258,3.6123726019184654,1.9410428125,73.918
259,3.5907313211930454,1.9424940625,74.02
260,3.593741022806755,1.95503765625,73.804
261,3.5809996534022783,1.93103375,74.15
262,3.5682301814798163,1.9283509375,74.21
263,3.568062737310152,1.93361453125,74.052
264,3.5690947242206237,1.92392640625,74.442
265,3.555578193695044,1.9155515625,74.458
266,3.5450947835481617,1.91554953125,74.584
267,3.544638507943645,1.91611984375,74.76
268,3.532963472971623,1.9195871875,74.646
269,3.529538868904876,1.910176875,74.906
270,3.5215581441097124,1.89967984375,74.896
271,3.5047235648980815,1.9079678125,74.924
272,3.513114898706035,1.9051771875,75.103995
273,3.4948143048061553,1.89302578125,75.2
274,3.481384423711031,1.88371421875,75.422
275,3.4857180661720624,1.88700375,75.276
276,3.4688542135041964,1.8832478125,75.554
277,3.458862987734812,1.8745125,75.622
278,3.4549071680155876,1.87095703125,75.642
279,3.445567764538369,1.86917953125,75.752
280,3.4324977517985613,1.862105625,75.866
281,3.434400136141087,1.85900703125,76.016
282,3.414825561425859,1.85726125,76.038
283,3.4266711630695443,1.856045,76.014
284,3.4187981645933254,1.85548828125,76.116
285,3.4162857214228617,1.85506765625,76.056
286,3.411574646532774,1.853510625,76.068
287,3.413014119954037,1.85321921875,76.092
288,3.4120601955935252,1.85230609375,76.166
289,3.406806585981215,1.8520940625,76.16
290,3.4153567770783373,1.85152296875,76.206
291,3.3977884098970823,1.85075,76.218
292,3.4029581022681854,1.8504378125,76.236
293,3.4008625131145083,1.84993984375,76.21
294,3.39429706235012,1.850344375,76.296
295,3.399613122002398,1.84890859375,76.332
296,3.407716795313749,1.850510625,76.336
297,3.3996139026278978,1.849520625,76.28
298,3.3999308365807352,1.849585,76.316
299,3.4058581259992007,1.84808890625,76.346


==> data/tiny_2bit_005.csv <==
x,y
0.0516,0.0545
-0.0514,-0.0542
-0.0449,-0.0460
-0.0323,-0.0304
-0.0557,-0.0596
-0.0440,-0.0449
-0.0179,-0.0170
-0.0476,-0.0494
-0.0810,-0.0634
0.0519,0.0548
0.0602,0.0634
-0.0417,-0.0421
-0.0784,-0.0634
0.0062,0.0078
0.1366,0.0634
-0.0477,-0.0495
-0.0478,-0.0497
-0.0716,-0.0634
0.0325,0.0305
-0.0455,-0.0468
-0.0046,-0.0058
-0.0170,-0.0170
0.0067,0.0083
-0.0243,-0.0204
0.0500,0.0524
0.0026,0.0033
0.0009,0.0011
0.0887,0.0634
0.0261,0.0226
-0.0252,-0.0215
0.0375,0.0369
0.1122,0.0634
0.0088,0.0111
-0.0080,-0.0100
-0.0560,-0.0599
0.0278,0.0247
0.0960,0.0634
-0.0710,-0.0634
-0.0044,-0.0055
-0.0647,-0.0634
0.0120,0.0151
0.0296,0.0270
-0.0179,-0.0170
0.1120,0.0634
0.1194,0.0634
0.0567,0.0608
0.0329,0.0311
-0.0541,-0.0575
0.0706,0.0634
-0.0609,-0.0634
-0.0082,-0.0102
0.0123,0.0153
0.0075,0.0094
-0.0186,-0.0170
-0.0639,-0.0634
-0.0334,-0.0317
-0.0171,-0.0170
0.1088,0.0634
-0.0228,-0.0184
-0.0721,-0.0634
0.0574,0.0617
0.0448,0.0459
0.0011,0.0013
0.0124,0.0155
0.0427,0.0434
0.0477,0.0496
-0.0211,-0.0170
0.0297,0.0271
0.0451,0.0463
-0.0889,-0.0634
-0.0797,-0.0634
0.0838,0.0634
0.0125,0.0156
0.0680,0.0634
0.0199,0.0170
-0.0409,-0.0411
-0.0537,-0.0570
-0.0105,-0.0131
-0.0838,-0.0634
-0.0806,-0.0634
-0.0177,-0.0170
0.0656,0.0634
-0.0348,-0.0335
-0.0588,-0.0634
0.0780,0.0634
-0.0119,-0.0149
0.0589,0.0634
-0.0397,-0.0396
-0.0127,-0.0158
0.0781,0.0634
-0.0195,-0.0170
-0.0412,-0.0414
-0.0405,-0.0405
-0.0399,-0.0399
0.0091,0.0114
-0.0927,-0.0634
0.0392,0.0389
-0.0193,-0.0170
-0.0570,-0.0611
0.0685,0.0634
-0.0317,-0.0296
0.0374,0.0366
0.0290,0.0262
-0.0073,-0.0092
0.0272,0.0240
-0.0202,-0.0170
-0.0456,-0.0470
-0.0194,-0.0170
-0.0395,-0.0393
0.0143,0.0170
0.0062,0.0077
0.1110,0.0634
0.0183,0.0170
0.0445,0.0456
-0.0475,-0.0493
-0.0433,-0.0440
-0.0189,-0.0170
0.1007,0.0634
0.0291,0.0263
-0.0498,-0.0521
-0.0227,-0.0183
-0.0141,-0.0170
0.0208,0.0170
0.0164,0.0170
0.0276,0.0245
-0.0237,-0.0196
-0.0220,-0.0174
0.0197,0.0170
-0.0083,-0.0104
-0.0302,-0.0276
0.1127,0.0634
0.0040,0.0050
-0.0554,-0.0593
-0.0258,-0.0221
-0.0439,-0.0448
0.0458,0.0471
-0.0098,-0.0122
0.0555,0.0594
-0.0690,-0.0634
0.0315,0.0293
0.0171,0.0170
-0.0299,-0.0274
0.0614,0.0634
-0.0180,-0.0170
-0.0152,-0.0170
0.0078,0.0098
-0.0039,-0.0049
0.0870,0.0634
-0.0402,-0.0402
0.0482,0.0502
0.0606,0.0634
-0.0190,-0.0170
-0.0427,-0.0433
-0.0558,-0.0597
-0.0327,-0.0308
0.0314,0.0292
0.1175,0.0634
-0.0219,-0.0174
0.0002,0.0003
-0.0091,-0.0114
-0.0489,-0.0511
-0.0605,-0.0634
0.0041,0.0052
0.0639,0.0634
0.0286,0.0257
0.0425,0.0431
-0.1517,-0.0634
-0.0048,-0.0060
-0.0550,-0.0588
-0.0449,-0.0461
0.0524,0.0555
-0.0045,-0.0056
-0.0122,-0.0153
-0.0081,-0.0102
-0.0487,-0.0508
-0.0060,-0.0076
0.0467,0.0484
0.0353,0.0341
0.0535,0.0568
0.0590,0.0634
-0.0478,-0.0498
-0.0108,-0.0135
-0.0452,-0.0464
-0.0070,-0.0087
-0.0068,-0.0085
-0.0145,-0.0170
0.0436,0.0444
-0.0982,-0.0634
0.0557,0.0596
0.0068,0.0085
0.0239,0.0199
-0.0083,-0.0103

==> data/tiny_2bit_149.csv <==
x,y
-0.0314,-0.0463
-0.0285,-0.0463
0.0153,0.0297
0.0511,0.0463
-0.0264,-0.0463
0.0400,0.0463
0.0968,0.0973
-0.0089,-0.0173
0.0007,0.0014
0.0302,0.0463
0.0795,0.0637
-0.0225,-0.0437
0.0485,0.0463
-0.2589,-0.1463
0.0076,0.0148
0.1024,0.1082
-0.0914,-0.0869
-0.0421,-0.0463
0.0758,0.0565
0.1489,0.1463
-0.0235,-0.0456
0.1086,0.1201
-0.0906,-0.0852
-0.0918,-0.0876
0.0674,0.0463
0.0599,0.0463
0.0324,0.0463
-0.0032,-0.0061
-0.2373,-0.1463
-0.1578,-0.1463
0.0015,0.0029
-0.0397,-0.0463
0.0974,0.0985
-0.0997,-0.1029
0.0473,0.0463
-0.0552,-0.0463
0.0842,0.0728
0.1155,0.1335
-0.0808,-0.0663
0.1122,0.1271
-0.1899,-0.1463
0.0161,0.0313
-0.1076,-0.1183
0.1025,0.1083
-0.1452,-0.1463
0.0462,0.0463
-0.0446,-0.0463
0.0778,0.0605
-0.1150,-0.1325
0.1115,0.1258
-0.0338,-0.0463
0.0454,0.0463
-0.1334,-0.1463
-0.0972,-0.0980
-0.0419,-0.0463
-0.0581,-0.0463
-0.0952,-0.0942
0.0793,0.0632
0.2140,0.1463
-0.0139,-0.0270
0.0868,0.0778
0.0168,0.0326
0.0176,0.0342
0.0095,0.0184
0.0255,0.0463
0.0901,0.0842
0.0406,0.0463
0.2097,0.1463
0.0808,0.0662
0.2056,0.1463
-0.0087,-0.0169
-0.1443,-0.1463
0.0934,0.0906
0.0974,0.0984
0.0739,0.0528
-0.0784,-0.0615
0.0827,0.0699
-0.1379,-0.1463
0.3057,0.1463
-0.1074,-0.1178
0.1291,0.1463
-0.0100,-0.0195
0.0088,0.0171
0.0531,0.0463
-0.0406,-0.0463
-0.0777,-0.0602
-0.0449,-0.0463
-0.1843,-0.1463
-0.0366,-0.0463
0.1359,0.1463
0.0184,0.0357
-0.0118,-0.0229
0.0143,0.0278
-0.0037,-0.0072
0.1008,0.1050
-0.1112,-0.1252
-0.0501,-0.0463
-0.1537,-0.1463
0.0828,0.0701
0.1149,0.1324
0.1499,0.1463
-0.0957,-0.0952
0.0596,0.0463
-0.0212,-0.0410
-0.0664,-0.0463
-0.0410,-0.0463
0.0919,0.0877
-0.0890,-0.0821
0.2035,0.1463
-0.0085,-0.0164
0.1267,0.1463
0.1432,0.1463
-0.2183,-0.1463
0.0102,0.0198
0.1788,0.1463
-0.0552,-0.0463
-0.0451,-0.0463
0.0338,0.0463
-0.1541,-0.1463
-0.1266,-0.1463
0.0089,0.0172
0.0111,0.0215
0.0182,0.0352
0.0964,0.0964
0.0774,0.0597
-0.0159,-0.0309
-0.1038,-0.1109
0.0021,0.0041
0.0963,0.0963
-0.1864,-0.1463
-0.1030,-0.1093
-0.0632,-0.0463
0.0120,0.0233
0.0430,0.0463
0.0350,0.0463
0.1532,0.1463
-0.1066,-0.1163
-0.0002,-0.0003
-0.1327,-0.1463
0.0970,0.0976
-0.0895,-0.0831
0.1238,0.1463
-0.1121,-0.1269
-0.0889,-0.0819
0.0025,0.0048
-0.0947,-0.0931
-0.0939,-0.0916
0.0002,0.0005
-0.1644,-0.1463
0.0634,0.0463
0.0710,0.0471
0.1050,0.1132
-0.0430,-0.0463
0.0756,0.0561
-0.0159,-0.0309
-0.0624,-0.0463
0.0907,0.0854
-0.0085,-0.0166
0.0659,0.0463
-0.1230,-0.1463
-0.2579,-0.1463
-0.0561,-0.0463
0.0755,0.0560
-0.0656,-0.0463
-0.0794,-0.0635
-0.0844,-0.0732
-0.0093,-0.0180
0.0236,0.0458
-0.1198,-0.1418
-0.3748,-0.1463
0.0317,0.0463
-0.0200,-0.0388
-0.0514,-0.0463
0.0092,0.0178
-0.0852,-0.0747
-0.0679,-0.0463
0.0102,0.0197
-0.0040,-0.0077
0.0075,0.0146
0.1021,0.1075
0.0737,0.0525
0.0211,0.0409
0.0279,0.0463
-0.1263,-0.1463
0.1927,0.1463
-0.0696,-0.0463
0.0629,0.0463
-0.0866,-0.0775
-0.0990,-0.1016
-0.0011,-0.0021
0.0767,0.0582
0.0587,0.0463

==> data/tiny_2bit_299.csv <==
x,y
-0.2026,-0.1208
0.0513,0.0281
0.0620,0.0281
0.0298,0.0281
0.0008,0.0281
-0.0844,-0.1208
0.1839,0.1208
0.0095,0.0281
0.0608,0.0281
0.0630,0.0281
-0.0025,-0.0281
0.0142,0.0281
0.1149,0.1208
-0.0520,-0.0281
0.0744,0.1208
-0.0698,-0.0281
0.0831,0.1208
0.0353,0.0281
-0.0073,-0.0281
0.1348,0.1208
-0.0950,-0.1208
-0.0170,-0.0281
-0.0003,-0.0281
-0.0278,-0.0281
-0.1540,-0.1208
-0.0806,-0.1208
-0.0587,-0.0281
-0.0640,-0.0281
-0.0671,-0.0281
-0.0683,-0.0281
0.0856,0.1208
-0.1665,-0.1208
0.0064,0.0281
-0.0688,-0.0281
0.0475,0.0281
0.0862,0.1208
0.0700,0.0281
-0.0401,-0.0281
0.0607,0.0281
-0.0669,-0.0281
0.0758,0.1208
0.1630,0.1208
0.0777,0.1208
0.0770,0.1208
0.0072,0.0281
0.0056,0.0281
0.0842,0.1208
-0.0584,-0.0281
-0.0673,-0.0281
0.1824,0.1208
-0.0393,-0.0281
0.0801,0.1208
0.0608,0.0281
-0.0430,-0.0281
0.0002,0.0281
-0.0713,-0.0281
-0.0589,-0.0281
-0.1144,-0.1208
0.0223,0.0281
-0.0535,-0.0281
-0.0595,-0.0281
0.1098,0.1208
0.0848,0.1208
-0.0644,-0.0281
0.3149,0.1208
-0.0570,-0.0281
0.1450,0.1208
-0.0083,-0.0281
-0.1415,-0.1208
0.0361,0.0281
0.0109,0.0281
-0.0002,-0.0281
0.0279,0.0281
0.0594,0.0281
0.0004,0.0281
-0.2926,-0.1208
0.1752,0.1208
-0.0668,-0.0281
0.0451,0.0281
-0.1024,-0.1208
-0.2697,-0.1208
0.1071,0.1208
0.1521,0.1208
0.0363,0.0281
-0.1355,-0.1208
0.0843,0.1208
-0.0559,-0.0281
0.0007,0.0281
-0.0586,-0.0281
-0.0734,-0.0281
0.0195,0.0281
0.0738,0.0281
-0.0755,-0.1208
-0.1084,-0.1208
-0.1527,-0.1208
-0.1401,-0.1208
0.1303,0.1208
-0.1123,-0.1208
-0.1109,-0.1208
-0.0012,-0.0281
0.2934,0.1208
0.0016,0.0281
0.0390,0.0281
-0.1295,-0.1208
0.1596,0.1208
-0.1082,-0.1208
-0.0754,-0.1208
-0.0553,-0.0281
0.0774,0.1208
-0.0472,-0.0281
-0.0319,-0.0281
-0.0670,-0.0281
0.0136,0.0281
-0.0901,-0.1208
-0.1865,-0.1208
0.0807,0.1208
0.0213,0.0281
-0.0023,-0.0281
0.1131,0.1208
-0.2022,-0.1208
0.0332,0.0281
-0.0581,-0.0281
0.0304,0.0281
-0.0242,-0.0281
0.1381,0.1208
-0.2029,-0.1208
-0.0655,-0.0281
-0.0948,-0.1208
-0.1939,-0.1208
0.0015,0.0281
0.0063,0.0281
-0.1206,-0.1208
-0.0100,-0.0281
0.0494,0.0281
-0.3395,-0.1208
-0.0686,-0.0281
-0.0336,-0.0281
0.1046,0.1208
-0.1528,-0.1208
0.1398,0.1208
0.0784,0.1208
-0.0002,-0.0281
0.0151,0.0281
0.0035,0.0281
-0.0646,-0.0281
0.0655,0.0281
0.1068,0.1208
-0.0702,-0.0281
0.0837,0.1208
-0.0500,-0.0281
-0.0249,-0.0281
0.0960,0.1208
-0.1517,-0.1208
-0.0000,-0.0281
-0.0000,-0.0281
0.0806,0.1208
-0.0138,-0.0281
-0.0860,-0.1208
0.0505,0.0281
0.0267,0.0281
0.0721,0.0281
-0.2314,-0.1208
-0.0276,-0.0281
-0.1224,-0.1208
-0.0054,-0.0281
0.0630,0.0281
0.0013,0.0281
0.0234,0.0281
0.2088,0.1208
0.1182,0.1208
-0.0931,-0.1208
0.0519,0.0281
0.0804,0.1208
0.1116,0.1208
0.1185,0.1208
-0.0025,-0.0281
-0.0269,-0.0281
-0.0451,-0.0281
-0.0663,-0.0281
0.2100,0.1208
0.1190,0.1208
-0.0968,-0.1208
0.0800,0.1208
-0.0303,-0.0281
-0.0001,-0.0281
0.0751,0.1208
0.1063,0.1208
-0.0000,-0.0281
0.0251,0.0281
0.0902,0.1208
-0.0490,-0.0281
-0.0298,-0.0281

==> data/tiny_2bit_binrel.csv <==
epoch,train_loss,test_loss,test_acc
0,6.9138673436251,6.864421875,0.302
1,6.689994879096723,6.01598125,4.55
2,6.454343946717626,5.55337375,8.738
3,6.314247430180855,5.262215,11.734
4,6.187327872077338,4.9409584375,15.906
5,6.062406324940048,4.705020625,18.99599875
6,5.916694378871902,4.4822328125,22.22
7,5.795256763339329,4.2675021875,25.856
8,5.701142991856515,4.1098734375,28.46
9,5.627097931030176,3.9969265625,30.728
10,5.548895258792966,3.881221875,32.484
11,5.499657695718425,3.8063959375,33.624
12,5.445367924410472,3.72068375,35.196
13,5.409973973945843,3.652769375,36.448
14,5.365303850669465,3.58822625,38.0339975
15,5.328604304056754,3.56456,38.6139975
16,5.316748163968825,3.5467890625,38.946
17,5.269675275404676,3.4789765625,40.1099975
18,5.2493161720623505,3.4541775,40.5859975
19,5.216610695818345,3.4028275,41.32
20,5.206957480890288,3.4089221875,41.328
21,5.184755320743405,3.364791875,42.154
22,5.1659879127947645,3.3450590625,42.324
23,5.141676112235212,3.3300803125,42.932
24,5.124314220498601,3.32877375,43.116
25,5.117993495828338,3.2778253125,44.072
26,5.0986827725319745,3.2437621875,44.462
27,5.078391973920863,3.246240625,44.334
28,5.072121599595324,3.208301875,45.362
29,5.0652415567545965,3.2077684375,45.186
30,5.047269996502798,3.180159375,45.916
31,5.043813386790568,3.1913859375,45.632
32,5.02472748363809,3.15962375,46.252
33,5.017035980590528,3.1571715625,46.2
34,5.006736798061551,3.1563109375,46.148
35,4.991198447492007,3.1421475,46.386
36,4.995306879496403,3.1272284375,46.918
37,4.978267386091127,3.119684375,46.924
38,4.982955822841727,3.115215625,47.016
39,4.978954726843525,3.122378125,46.864
40,4.970185960606515,3.1208515625,46.828
41,4.964795741531774,3.0909203125,47.9
42,4.970087601793566,3.1118246875,47.378
43,4.953217113808953,3.116981875,47.22
44,4.9321979916067145,3.0876046875,47.456
45,4.935451638689049,3.100085,47.462
46,4.935359915192846,3.0596675,48.396
47,4.934176096622702,3.0664859375,48.102
48,4.9288213960081935,3.0662025,48.286
49,4.927924847621902,3.04997125,48.244
50,4.916929737460032,3.0531365625,48.482
51,4.915763092650879,3.04461125,48.472
52,4.908895539818145,3.042449375,48.542
53,4.898841864008793,3.0405740625,48.432
54,4.905668434002798,3.02509875,48.726
55,4.897242362360112,3.044160625,48.442
56,4.895873535546563,3.02422125,48.928
57,4.895952769034772,3.04242875,48.72
58,4.8913623007843725,3.01749875,49.236
59,4.877439454686251,3.02539,48.908
60,4.869768247901678,2.991325,49.508
61,4.8927151247751794,3.00543375,49.232
62,4.869900563923861,3.003335,49.52
63,4.876359068994804,2.9878353125,49.788
64,4.8666785321742605,2.9865128125,49.758
65,4.870027805880296,2.9776175,49.51
66,4.858364870603517,2.965250625,50.146
67,4.850886478317346,2.9899446875,49.724
68,4.837266514913069,2.9437653125,50.342
69,4.836819606814548,2.963240625,50.194
70,4.839859362509992,2.984231875,50.096
71,4.840257091202038,2.947395625,50.42
72,4.828702272556955,2.9567215625,50.194
73,4.833917241207034,2.9583728125,50.734
74,4.8290324771432855,2.946596875,50.478
75,4.8268654607563946,2.920674375,50.822
76,4.819595105165868,2.9325703125,50.754
77,4.837184158922862,2.9339178125,50.642
78,4.822963113883893,2.929703125,50.652
79,4.817438627223221,2.911845,51.154
80,4.811973858413269,2.9414721875,50.328
81,4.804781175059952,2.941269375,50.916
82,4.807609381245004,2.944615625,50.84
83,4.811215090427658,2.9204521875,51.232
84,4.805217154401479,2.9189484375,51.194
85,4.805092644634293,2.9174659375,51.108
86,4.798831247501998,2.894393125,51.456
87,4.8074142248701035,2.9162315625,50.97
88,4.79361276603717,2.905780625,51.762
89,4.7940436713129495,2.888149375,51.726
90,4.793909403727018,2.8927903125,51.91
91,4.792478517186251,2.9311003125,51.06
92,4.781575130520584,2.88039375,51.86
93,4.798545928881895,2.877475,52.216
94,4.779636447092326,2.9146540625,51.496
95,4.787521935576539,2.88713,51.538
96,4.771652209482414,2.8814290625,51.704
97,4.7775732538968825,2.87577125,52.104
98,4.778283623101519,2.86912375,51.964
99,4.770230300134892,2.8812603125,51.872
100,4.774889463429257,2.8741875,52.27
101,4.765676911595723,2.86840375,52.262
102,4.769517589053757,2.8714246875,52.402
103,4.76693371865008,2.85899125,52.196
104,4.77072248451239,2.8732209375,52.314
105,4.7558507881195045,2.8543559375,52.352
106,4.755985446018186,2.8854725,52.042
107,4.750054643784972,2.8588121875,52.288
108,4.753608441371902,2.849488125,52.732
109,4.751614723845924,2.8690915625,52.646
110,4.751212311400879,2.8538428125,52.99
111,4.73972618779976,2.8511628125,53.048
112,4.747329480165868,2.8321625,53.062
113,4.745734662270184,2.85453875,53.046
114,4.750544876598721,2.849143125,52.77
115,4.742872889188649,2.820556875,53.166
116,4.7435247114808154,2.8246165625,53.09
117,4.748902440547562,2.823164375,53.452
118,4.739048604866107,2.8382965625,53.078
119,4.733982735686451,2.8320746875,52.978
120,4.734443695043965,2.8199840625,53.254
121,4.726397397706834,2.80759,53.506
122,4.728044127198241,2.829678125,53.236
123,4.725811538269385,2.818254375,53.366
124,4.724081281849521,2.825735625,52.95
125,4.716115779251599,2.807978125,53.45
126,4.7226574209382495,2.8036046875,53.726
127,4.710240401428857,2.8048015625,53.726
128,4.724781112609912,2.808300625,53.318
129,4.706574193769984,2.816666875,53.632
130,4.711029613808953,2.8142203125,53.694
131,4.701025898031575,2.7878303125,53.982
132,4.70763623476219,2.7946178125,53.922
133,4.704372049235611,2.81516,53.502
134,4.697434630420664,2.8117640625,53.962
135,4.7010540005495605,2.79491,54.058
136,4.679100079311551,2.7956096875,53.75
137,4.704265884167666,2.8150234375,53.624
138,4.692938227542966,2.82127625,53.826
139,4.680169145933253,2.806746875,53.846
140,4.682936463329336,2.78745375,54.048
141,4.685562877822742,2.7786865625,54.212
142,4.6859586549510395,2.77069125,54.472
143,4.685060545313749,2.77977875,54.508
144,4.6865562237709835,2.748291875,55.27
145,4.667399674010792,2.75846875,54.882
146,4.683025454636291,2.7579921875,54.614
147,4.666332949265588,2.7813965625,54.432
148,4.673960441022182,2.7568615625,54.886
149,4.66607456222522,2.759176875,55.078
150,4.650440975344724,2.759953125,54.384
151,4.658312022257194,2.7464075,55.156
152,4.664841564248601,2.743716875,55.306
153,4.668999956284972,2.7543946875,55.004
154,4.655165711181056,2.748535,54.95
155,4.649487050984213,2.7474859375,55.422
156,4.638760085681455,2.725434375,55.33
157,4.642065254046763,2.7322596875,55.416
158,4.6408521620203835,2.735038125,55.364
159,4.642539874350519,2.7541575,54.946
160,4.644810713928857,2.7356153125,55.608
161,4.646391870878297,2.7487921875,55.322
162,4.630886306579736,2.726830625,55.486
163,4.631193873026579,2.720335,55.712
164,4.627525713803957,2.704639375,56.014
165,4.625975001249,2.7107925,55.898
166,4.623855603017586,2.7171809375,55.79
167,4.6267794358263385,2.734654375,54.988
168,4.61935646795064,2.712463125,55.882
169,4.613412004771183,2.7140178125,56.12
170,4.611790255295763,2.7085859375,55.744
171,4.613070090802358,2.6870625,56.508
172,4.605242758917866,2.706386875,55.972
173,4.606930861560752,2.707915,55.896
174,4.605804418964828,2.685049375,56.126
175,4.60792928157474,2.702176875,55.97
176,4.60033223421263,2.702033125,56.436
177,4.5973588316846525,2.698835,56.186
178,4.592917072591926,2.7012725,56.29
179,4.576241740982214,2.6721640625,56.6
180,4.583482823116507,2.686259375,56.666
181,4.584234955785372,2.679525,56.728
182,4.573936944194644,2.6785878125,56.678
183,4.575727308777978,2.662225,56.812
184,4.570616553632094,2.6862375,56.432
185,4.567380860936251,2.65790125,56.974
186,4.575813958208434,2.699059375,56.434
187,4.5660600425909275,2.65383875,57.322
188,4.558336533897882,2.6584884375,56.974
189,4.565210331734613,2.649909375,57.166
190,4.552338207558953,2.6567071875,56.944
191,4.564122920413669,2.641345625,57.316
192,4.5565906649680255,2.6413225,57.538
193,4.551763667191247,2.6365425,57.416
194,4.537594143435252,2.651886875,57.65
195,4.54826139088729,2.6524896875,57.39
196,4.548097459532374,2.660274375,57.198
197,4.52955174922562,2.6540403125,57.486
198,4.533618808078537,2.640104375,57.58
199,4.534254237235212,2.630850625,57.856
200,4.542710362959633,2.6206921875,57.832
201,4.534267898181455,2.629201875,57.632
202,4.524779785546563,2.6367621875,57.906
203,4.533511472072342,2.6245890625,58.03
204,4.518872402078338,2.611328125,58.248
205,4.51713043627598,2.59591515625,58.638
206,4.511164896208034,2.60008453125,58.432
207,4.510467407324141,2.614514375,58.06
208,4.5089506519784175,2.61427171875,58.12
209,4.507274649030776,2.61219,58.358
210,4.503037413818944,2.61450640625,58.006
211,4.497582402827738,2.60283875,58.11
212,4.499603051933454,2.590390625,58.454
213,4.4993165623751,2.61124625,58.262
214,4.493779585706434,2.60555546875,58.156
215,4.489862016636691,2.6042578125,58.548
216,4.481929300309752,2.57511609375,59.094
217,4.484554543864908,2.57513578125,59.024
218,4.484600991082134,2.57804796875,58.678
219,4.467314429706235,2.58391625,59.042
220,4.475296325439648,2.57461953125,59.228
221,4.472058290867306,2.5681896875,58.998
222,4.462292665867306,2.56195625,59.154
223,4.459328240532574,2.555439375,59.204
224,4.469668796213029,2.58040921875,58.822
225,4.463161111735611,2.5671046875,59.036
226,4.463268838054557,2.56885546875,59.358
227,4.454577353742007,2.55632921875,59.254
228,4.454966495553557,2.56833625,58.996
229,4.448330398181455,2.54569328125,59.614
230,4.447086081135092,2.5466990625,59.866
231,4.447408869779177,2.5594640625,59.504
232,4.433313895758393,2.5611659375,59.586
233,4.435070693445244,2.53909375,59.742
234,4.434524255595524,2.55614578125,59.514
235,4.436846616456834,2.55181859375,59.894
236,4.431178885016986,2.52659515625,60.106
237,4.4197653595873305,2.54670234375,59.702
238,4.412281893235412,2.52075828125,60.294
239,4.431048130245803,2.544978125,59.85
240,4.4007028751998405,2.5377959375,59.76
241,4.409562974620304,2.524554375,60.062
242,4.40718714091227,2.51848109375,60.322
243,4.395141308827938,2.51003609375,60.622
244,4.404660646482814,2.50502171875,60.616
245,4.399448800334732,2.5226315625,60.624
246,4.394348973945843,2.5108884375,60.282
247,4.400804356514788,2.5025096875,60.774
248,4.374012899055756,2.5036203125,60.807995
249,4.388922846098121,2.50954015625,60.686
250,4.377361392136291,2.49057015625,61.05
251,4.375405144634293,2.48875984375,61.044
252,4.375786870503597,2.48287015625,61.228
253,4.374368473970823,2.494760625,61.09
254,4.365475197966627,2.50093203125,60.998
255,4.344640693695044,2.4706603125,61.314
256,4.350222946642686,2.469315625,61.2
257,4.347470851443845,2.489449375,61.142
258,4.348324465427658,2.478491875,61.526
259,4.3476090221572745,2.47518359375,61.568
260,4.3382005333233415,2.456280625,61.85
261,4.332146782573941,2.46141671875,61.688
262,4.326543843050559,2.4592803125,61.756
263,4.3246379458932855,2.45122921875,61.854
264,4.317525276653677,2.448070625,62.052
265,4.317849626548761,2.44706390625,62.048
266,4.3056968487709835,2.4454278125,62.184
267,4.30933651516287,2.43958953125,62.244
268,4.300283210931255,2.4353578125,62.058
269,4.2811516411870505,2.43313625,62.4
270,4.292650645108913,2.4207478125,62.89
271,4.295588138863909,2.4072834375,62.956
272,4.280443223546163,2.4178075,62.734
273,4.279413188199441,2.40122828125,63.142
274,4.275506938199441,2.4180040625,63.046
275,4.252365685576539,2.41348390625,63.209995
276,4.2511939667016385,2.39029109375,63.17
277,4.24548720398681,2.3937596875,63.264
278,4.241882275429656,2.3809334375,63.516
279,4.228923111510792,2.38537890625,63.466
280,4.168208792341127,2.334771875,64.748
281,4.148696667665868,2.3271959375,64.924
282,4.150868758118505,2.32966546875,64.766
283,4.150883199690248,2.3270653125,65.06
284,4.143880208333333,2.32649875,65.112
285,4.156397928532174,2.3215840625,65.132
286,4.1465659503647085,2.32118875,65.188
287,4.140618754996003,2.32457265625,65.022
288,4.1501123320093924,2.3234896875,65.086
289,4.154641130845324,2.323446875,64.93
290,4.14310582783773,2.32695015625,64.972
291,4.145626857888689,2.32441890625,65.01
292,4.148844596198042,2.32520296875,64.844
293,4.158765955985212,2.33556171875,64.784
294,4.159286633193445,2.32967390625,64.786
295,4.15867228092526,2.32978171875,64.842
296,4.155398337579936,2.3311684375,64.688
297,4.154722706210032,2.3324596875,64.832
298,4.157145767760792,2.33823453125,64.76
299,4.161085974970024,2.33388609375,64.75


==> data/tiny_2bit_hard.csv <==
epoch,train_loss,test_loss,test_acc
0,6.916170188848921,6.86536625,0.292
1,6.694110336730615,6.04877375,4.508
2,6.4679155113409275,5.628884375,7.888
3,6.3379885935002,5.2835875,11.688
4,6.218770296262989,5.0200440625,15.044
5,6.09543068670064,4.785695,17.986
6,5.956548042815747,4.51021,21.604
7,5.861843728142486,4.34180875,24.424
8,5.767081647182255,4.2606540625,25.962
9,5.698259361260991,4.16519625,27.898
10,5.642202253821942,4.027103125,29.928
11,5.585140091052159,3.9271709375,31.478
12,5.541359490532574,3.8653496875,32.49
13,5.514006763339329,3.826008125,33.582
14,5.479734962030376,3.778538125,34.338
15,5.443158363933853,3.7197940625,35.366
16,5.416609681005196,3.678264375,36.178
17,5.388288587879696,3.6716996875,36.43
18,5.370735833208434,3.634014375,37.2819975
19,5.348167950014988,3.5779003125,38.086
20,5.324880330110911,3.545365625,38.7559975
21,5.31697220348721,3.5479809375,38.644
22,5.292384061500799,3.524839375,39.3119975
23,5.280396776328937,3.48087625,39.9499975
24,5.268063283748002,3.450754375,40.526
25,5.261694550609512,3.4653215625,40.634
26,5.241739030650479,3.4420125,40.6479975
27,5.233384386241007,3.43656625,40.884
28,5.2150392966876495,3.413840625,41.06
29,5.204129665017986,3.368145,42.104
30,5.19556620328737,3.36686,41.976
31,5.187394615557554,3.4001725,41.458
32,5.173997520733414,3.36197875,42.552
33,5.171991313199441,3.331756875,42.748
34,5.150169707983613,3.3415515625,42.562
35,5.145697504496403,3.3051465625,43.124
36,5.137511084882094,3.31809625,43.142
37,5.1366324908822945,3.2995009375,43.27
38,5.129226306454836,3.337181875,43.068
39,5.109575230440647,3.2786678125,44.06
40,5.1193068982314145,3.276875625,43.948
41,5.104662363858913,3.28520625,43.748
42,5.104405538069544,3.2624559375,44.3
43,5.094881126348921,3.244099375,44.44
44,5.089170070193845,3.23625,44.548
45,5.080623001598721,3.228300625,44.928
46,5.074948634842126,3.2037134375,45.25
47,5.075367830735412,3.22846375,45.11
48,5.068976849770184,3.2035384375,45.14
49,5.058686254121703,3.2016328125,45.532
50,5.0511590727418065,3.1812315625,45.504
51,5.04173887452538,3.20560625,45.168
52,5.042027315647482,3.1947946875,45.586
53,5.03334051508793,3.164986875,46.128
54,5.035875206085132,3.2010084375,45.622
55,5.031994716726619,3.162025625,46.404
56,5.029476809177658,3.209836875,45.414
57,5.024767295538569,3.1989803125,45.506
58,5.018172961630696,3.1430915625,46.204
59,5.014925949865108,3.141429375,46.76
60,5.002834060876299,3.150656875,46.236
61,5.00050935813849,3.1268778125,46.618
62,4.995109771557754,3.1321025,46.882
63,4.985634148930855,3.1595328125,46.308
64,4.984757506494804,3.124010625,47.066
65,4.984800831210032,3.1356090625,46.706
66,4.970347159772182,3.1013134375,47.342
67,4.970456447342126,3.0982690625,47.368
68,4.978012902178257,3.0959109375,47.478
69,4.965685264288569,3.1093478125,47.156
70,4.9790854816147085,3.12866125,46.862
71,4.959373126498801,3.097894375,47.46
72,4.968274599070743,3.13565,47.212
73,4.954951273356315,3.099209375,47.308
74,4.948997442670863,3.080535,48.062
75,4.9507335537819745,3.11286875,47.24
76,4.9433265887290165,3.0927403125,47.712
77,4.93564445318745,3.035616875,48.658
78,4.930506376149081,3.0625875,48.118
79,4.937875480865308,3.0664790625,48.048
80,4.925876095998201,3.0531253125,48.434
81,4.9186065210331735,3.05695875,48.44
82,4.929871337305156,3.053515625,48.356
83,4.919090508842926,3.0213046875,48.934
84,4.918701367031375,3.032771875,48.746
85,4.912630052208233,3.032871875,48.616
86,4.915155375699441,3.0110371875,49.058
87,4.904018191696642,3.0585878125,48.202
88,4.900835581534772,3.0392021875,48.396
89,4.896424266836531,3.0335528125,48.664
90,4.893665926633693,3.037375625,48.81
91,4.905229722472022,2.9979946875,49.432
92,4.8815420319994,3.0179946875,49.218
93,4.879436294714228,2.9902975,49.648
94,4.874552701588729,2.9836484375,49.678
95,4.873008624350519,2.9999128125,49.514
96,4.876188112010392,2.9913540625,49.526
97,4.87851554693745,2.98357125,49.932
98,4.865532964253597,3.000283125,49.764
99,4.863676246502798,2.97181625,50.114
100,4.855251736111111,2.9726990625,50.152
101,4.843762880320743,2.9700571875,50.162
102,4.846153545913269,2.9663140625,50.186
103,4.837414443445244,2.9613715625,50.22
104,4.849455201463829,2.9399528125,50.402
105,4.845241385016986,2.948238125,50.7
106,4.835740001748601,2.95319875,50.41
107,4.83998035946243,2.9533396875,50.504
108,4.827143753747002,2.9495496875,50.52
109,4.828758867905676,2.94701875,50.558
110,4.827034856489808,2.9287809375,50.852
111,4.826572335881295,2.911234375,51.176
112,4.822347980990208,2.9152625,51.222
113,4.812546056904476,2.9047909375,51.306
114,4.813051902228217,2.911678125,51.46
115,4.809091789068745,2.9102059375,51.202
116,4.805021607713829,2.9244596875,51.392
117,4.803676589978018,2.889959375,51.582
118,4.800047071717626,2.91283,51.51
119,4.792322392086331,2.89723,51.854
120,4.79070376511291,2.8994421875,51.684
121,4.782036089878098,2.903324375,51.742
122,4.779856193170463,2.8770165625,52.088
123,4.788567193120503,2.889886875,51.786
124,4.780695755895284,2.8620853125,52.412
125,4.7783921300459635,2.87923,52.184
126,4.775650963604117,2.865740625,52.172
127,4.774808668690048,2.8760503125,52.512
128,4.772850079311551,2.87186625,52.196
129,4.7734847278427255,2.8612040625,52.398
130,4.751200602018385,2.8905603125,52.102
131,4.761703918115508,2.863009375,52.512
132,4.7554304212879694,2.868733125,52.338
133,4.759755086555756,2.8595759375,52.422
134,4.742529804281575,2.855098125,52.59
135,4.750221697641886,2.858913125,52.684
136,4.756454601943445,2.85268875,52.67
137,4.746496552757794,2.848209375,52.89
138,4.745732320393685,2.862065,52.658
139,4.734058846672662,2.8366046875,53.288
140,4.7330280307004395,2.849045,52.996
141,4.734953443495204,2.8311234375,52.94
142,4.741829973521183,2.834514375,52.912
143,4.726030503722022,2.809631875,53.648
144,4.722719870978217,2.823256875,53.562
145,4.721666416866507,2.8115975,53.64
146,4.719155534947042,2.8052290625,53.424
147,4.720862762914669,2.8199940625,53.39
148,4.717230122152278,2.7876725,53.852
149,4.697917447292166,2.80479875,53.512
150,4.706906740232814,2.796394375,53.692
151,4.703421247377098,2.7988390625,53.82
152,4.707743961081135,2.790669375,54.05
153,4.69921835968725,2.784265,54.36
154,4.694428051308953,2.8031446875,53.836
155,4.699246071892486,2.7888503125,54.248
156,4.688382497127298,2.7951509375,53.886
157,4.679059096472821,2.7745003125,54.42
158,4.674415936001199,2.7794234375,54.372
159,4.689414874350519,2.794945,54.068
160,4.677358113509193,2.7722275,54.682
161,4.688363762115308,2.75278875,54.81
162,4.671449949415468,2.7570078125,54.676
163,4.677816340677458,2.7567846875,54.686
164,4.673079114833134,2.7775165625,54.428
165,4.670423036570743,2.75969625,54.706
166,4.653679790542566,2.7355171875,55.166
167,4.662056682778777,2.7530659375,54.928
168,4.653195802732814,2.74106625,55.278
169,4.6495803357314145,2.7438596875,55.0
170,4.657780806604716,2.7632790625,55.008
171,4.646606152577938,2.7585909375,54.842
172,4.646677970123901,2.7454971875,55.222
173,4.64060587467526,2.722014375,55.986
174,4.635775364083733,2.7329171875,55.43
175,4.624302120803358,2.73903,55.324
176,4.63824214066247,2.746344375,55.348
177,4.626587401953437,2.7414409375,55.29
178,4.626390294014788,2.7253125,55.748
179,4.611860511590727,2.72395375,55.81
180,4.620688605365707,2.7153821875,55.558
181,4.617132856215028,2.69347625,56.366
182,4.6266166754096725,2.724641875,55.45
183,4.612275023731015,2.6972440625,56.134
184,4.60888632843725,2.69875125,56.156
185,4.602740463878897,2.7074196875,55.806
186,4.596682029376499,2.697661875,56.08
187,4.604868839303557,2.6860446875,56.49
188,4.5890631245004,2.689048125,56.206
189,4.59300762514988,2.687564375,56.634
190,4.596057528976819,2.7190134375,56.088
191,4.601863821442846,2.6871740625,56.612
192,4.583521464078737,2.676603125,56.47
193,4.57931545388689,2.6894596875,56.246
194,4.5774532717575935,2.689245625,56.598
195,4.57560592151279,2.6618175,57.016
196,4.578568785596523,2.674283125,56.7
197,4.564835241182054,2.66816125,56.866
198,4.556681607838729,2.659095,57.206
199,4.564386771832534,2.64801,57.474
200,4.560256872626899,2.6710175,56.958
201,4.559069931554756,2.6546559375,57.328
202,4.548405416291966,2.64772125,57.35
203,4.556689023780975,2.6397653125,57.32
204,4.540817346123101,2.668245,56.92
205,4.543128387914669,2.6607659375,57.308
206,4.550775395308753,2.6344,57.568
207,4.543483182204237,2.621593125,57.848
208,4.537896245503597,2.63158,57.89
209,4.535025495228817,2.6347625,57.96
210,4.5361328125,2.6389346875,57.732
211,4.520804840502598,2.62172375,57.944
212,4.52654243792466,2.61899796875,57.924
213,4.526321911221023,2.6303665625,57.802
214,4.527606820793365,2.60474578125,58.334
215,4.514975519584333,2.619446875,58.034
216,4.510581768959832,2.60476203125,58.352
217,4.507729363384293,2.6239390625,57.884
218,4.498765440772382,2.611661875,58.172
219,4.494595729666267,2.60068703125,58.54
220,4.5043082721322945,2.59954625,58.482
221,4.496485624000799,2.59417703125,58.574
222,4.48998106202538,2.6066928125,58.516
223,4.486380036595723,2.6010575,58.596
224,4.485417915667466,2.5814159375,58.894
225,4.485732507743805,2.5827378125,58.988
226,4.4751499581584735,2.57142984375,59.076
227,4.480152596672662,2.568741875,59.05
228,4.4775160340477616,2.57932140625,59.098
229,4.480973034072742,2.5879315625,58.834
230,4.466682903677058,2.573269375,59.252
231,4.475130832833733,2.57430578125,59.12
232,4.4628796962430055,2.57432671875,59.094
233,4.4464869510641485,2.57190890625,59.278
234,4.459808715527578,2.5575921875,59.406
235,4.450419742331135,2.5562890625,59.59
236,4.45431545388689,2.55861734375,59.31
237,4.433297502622902,2.56010484375,59.49
238,4.443567411695644,2.53927171875,59.834
239,4.428949028277378,2.54710640625,59.808
240,4.429235908148481,2.54243828125,59.844
241,4.43259806217526,2.533630625,59.974
242,4.4206978167466024,2.5451171875,60.028
243,4.425209051508793,2.53918734375,59.962
244,4.414340012365108,2.5264603125,60.228
245,4.42857432803757,2.5288134375,60.232
246,4.40507867143785,2.533275625,60.004
247,4.402164206135092,2.51544703125,60.562
248,4.406903383543166,2.50125046875,60.734
249,4.397256413619105,2.51734734375,60.252
250,4.403953009467426,2.50983875,60.682
251,4.392181567246203,2.5094025,60.524
252,4.392427464278577,2.515845625,60.578
253,4.387981021432854,2.50314265625,60.938
254,4.386333901628697,2.4992134375,60.714
255,4.385062262689848,2.4941615625,60.822
256,4.378823894009792,2.4972859375,60.832
257,4.370363474845124,2.48518,61.322
258,4.356711896108114,2.4969303125,60.934
259,4.362249653402278,2.48278484375,61.342
260,4.358508115382694,2.47742890625,61.376
261,4.349364258593125,2.47621984375,61.62
262,4.351178041941447,2.46596140625,61.598
263,4.3467682884942045,2.4698196875,61.59
264,4.33802684414968,2.46713890625,61.616
265,4.325890069194644,2.47158640625,61.638
266,4.332047643135492,2.46063,61.878
267,4.329138251898481,2.46440328125,61.82
268,4.317880851568745,2.44690078125,62.062
269,4.310558584382494,2.4540634375,62.2
270,4.306506747726819,2.46088765625,61.916
271,4.298874181904476,2.44169,62.382
272,4.304304212879696,2.42897859375,62.412
273,4.282534909572342,2.42921515625,62.552
274,4.282946299210631,2.43892796875,62.158
275,4.280627841476819,2.42445921875,62.812
276,4.271588588504197,2.412100625,62.848
277,4.269363805830336,2.405778125,63.246
278,4.241363940097922,2.40081734375,63.188
279,4.250592885066946,2.4061984375,63.324
280,4.1912118742506,2.35447859375,64.338
281,4.180658207808753,2.35142375,64.388
282,4.178702740932255,2.3464509375,64.564
283,4.176706681529776,2.34736,64.556
284,4.178259735961231,2.34449734375,64.57
285,4.177532192995604,2.3465715625,64.526
286,4.1787386497052355,2.348078125,64.45
287,4.174183699915068,2.35251921875,64.345995
288,4.174186041791566,2.34878390625,64.404
289,4.1874309146432855,2.353603125,64.326
290,4.171967894434452,2.34942984375,64.45
291,4.192842991232014,2.348546875,64.564
292,4.177180130895284,2.34643140625,64.398
293,4.18484353142486,2.3454321875,64.564
294,4.188600681954436,2.3528903125,64.402
295,4.183557060601519,2.348668125,64.48
296,4.193394503147482,2.35407375,64.482
297,4.18117342063849,2.35468171875,64.334
298,4.180768276004197,2.3581215625,64.303995
299,4.188129964778177,2.35663703125,64.372


==> data/tiny_2bit_parq.csv <==
epoch,train_loss,test_loss,test_acc
0,6.915045307503997,6.86338375,0.382
1,6.690080747901678,6.03147625,4.416
2,6.461197057978617,5.58528875,8.386
3,6.3262093450239805,5.24413375,11.952
4,6.205556258118505,4.99346375,14.98
5,6.092445184477418,4.7820328125,18.006
6,5.951943523306355,4.502384375,22.118
7,5.829907948641087,4.366430625,24.15
8,5.735131426109112,4.1958434375,27.302
9,5.657814373501199,4.06147125,29.704
10,5.5927457252947645,3.9554625,31.138
11,5.5308795932004395,3.8373165625,33.56
12,5.485287551209033,3.7676325,34.75
13,5.432964565847322,3.697124375,36.19
14,5.402444060376698,3.6499378125,37.2039975
15,5.3658214053757,3.6060315625,37.9579975
16,5.329745188224421,3.5559940625,38.884
17,5.302430711680655,3.5202446875,39.216
18,5.2725979372751794,3.4854984375,40.0099975
19,5.2420575258543165,3.4392865625,40.8119975
20,5.219427582933653,3.41196625,41.192
21,5.198193788719025,3.37088875,42.494
22,5.176039637040367,3.3488596875,42.56
23,5.16234278202438,3.338550625,43.114
24,5.146037857214228,3.3148771875,43.308
25,5.11988182891187,3.2850390625,44.03
26,5.10318307853717,3.2761028125,44.234
27,5.086090892910671,3.2406828125,44.742
28,5.071653614608313,3.2228090625,45.214
29,5.060356792690848,3.19286875,45.746
30,5.038650329736211,3.184968125,45.844
31,5.0298831247502,3.16981625,46.104
32,5.016313121377897,3.139746875,46.588
33,5.012575486485812,3.140776875,46.592
34,4.999594855365707,3.1290265625,46.686
35,4.988368680055955,3.1287528125,46.988
36,4.975496946193045,3.1149025,47.36
37,4.969088401154076,3.1016825,47.376
38,4.950365879171662,3.065005625,48.122
39,4.954483288369304,3.0620284375,48.064
40,4.928568473346323,3.0601240625,48.428
41,4.922311369654277,3.0512609375,48.408
42,4.917025364083733,3.0224771875,49.014
43,4.91627010891287,3.0237275,49.244
44,4.882059196392886,2.98322,50.238
45,4.874227571068145,2.99084,49.556
46,4.8741994685501595,2.9595753125,50.524
47,4.8618566084632295,2.9747521875,50.156
48,4.841498285746403,2.9457175,50.562
49,4.8418952338129495,2.951475,50.758
50,4.830528155600519,2.9432759375,50.668
51,4.823094649280575,2.960048125,50.644
52,4.812186188549161,2.9336675,50.736
53,4.807610942496003,2.9084228125,51.15
54,4.798436641311951,2.88481625,52.086
55,4.790076142211231,2.9063140625,51.354
56,4.786019621802558,2.89729,51.806
57,4.781014251099121,2.89998875,51.908
58,4.7696296088129495,2.865118125,52.598
59,4.762357691971423,2.8692065625,52.772
60,4.748696355415667,2.84741,52.624
61,4.741770255670463,2.838985,52.872
62,4.742320986960432,2.8156659375,53.52
63,4.732463248151479,2.818751875,53.386
64,4.7314246259242605,2.8154759375,53.328
65,4.72880757893685,2.831434375,53.318
66,4.723783473221423,2.8202965625,53.514
67,4.7268575764388485,2.7963575,53.762
68,4.717250418415268,2.788650625,53.952
69,4.706088644709233,2.8043765625,53.772
70,4.714060001998401,2.7948190625,53.918
71,4.698298782848721,2.79277,53.904
72,4.6936400098671065,2.79193375,54.026
73,4.684613637215228,2.7845309375,53.804
74,4.690887134042765,2.797795,54.272
75,4.677624306804557,2.7749703125,54.342
76,4.678011887365108,2.788470625,54.112
77,4.673932338504197,2.76114375,54.662
78,4.668815728667067,2.7661459375,54.384
79,4.665536320943246,2.7548384375,55.032
80,4.660930240182854,2.7391646875,55.242
81,4.643053135616507,2.7481446875,55.378
82,4.6601332215477616,2.742998125,55.21
83,4.640202291291966,2.735828125,55.392
84,4.644482070593525,2.721145625,55.48
85,4.64312534347522,2.7564428125,54.776
86,4.637708583133493,2.741960625,55.232
87,4.62552887377598,2.748081875,55.124
88,4.627346950564548,2.7123471875,55.99
89,4.627787223346323,2.7132396875,55.866
90,4.609347678107514,2.68923875,56.21
91,4.611954967276179,2.712428125,55.888
92,4.605002716576738,2.695350625,55.976
93,4.608877351244005,2.6949140625,56.026
94,4.59658210931255,2.6783221875,56.33
95,4.594155144634293,2.6751625,56.692
96,4.594110258668065,2.6741878125,56.578
97,4.592372976618705,2.667573125,56.564
98,4.588496390387689,2.6902515625,56.312
99,4.569105262664868,2.699265625,56.57
100,4.579778755120904,2.6851428125,56.63
101,4.574617649630296,2.66895375,56.948
102,4.568694263339329,2.6480921875,57.154
103,4.567691549885092,2.6654534375,56.762
104,4.569144293939848,2.63887875,57.428
105,4.5561437568695045,2.66490625,56.604
106,4.544817271183054,2.6495503125,57.434
107,4.545556133218425,2.630964375,57.534
108,4.538977021507794,2.6382903125,57.206
109,4.545148256394884,2.63517875,57.25
110,4.537542231839528,2.6105259375,58.034
111,4.531962711081135,2.641750625,57.668
112,4.536222584432454,2.64311875,57.754
113,4.516891564873101,2.607601875,58.176
114,4.529177439298561,2.607564375,58.262
115,4.516025460881295,2.6392675,57.572
116,4.522504652527978,2.60200609375,58.306
117,4.506792612784772,2.616891875,57.974
118,4.502336412120304,2.6036290625,58.494
119,4.496227627273181,2.611541875,58.08
120,4.4943631032673865,2.59656109375,58.482
121,4.5006740701189045,2.58601125,58.402
122,4.484757896807554,2.607733125,58.572
123,4.4872426277727815,2.59064796875,58.632
124,4.482778620853317,2.5765021875,58.606
125,4.489123544914069,2.59144203125,58.518
126,4.474643722521982,2.5663596875,58.83
127,4.482803991182054,2.57989859375,59.052
128,4.466846054406475,2.55939375,59.024
129,4.473669501898481,2.585096875,58.618
130,4.476805274530376,2.57173765625,58.996
131,4.465666138963829,2.57178765625,58.698
132,4.4528978379796165,2.562754375,59.218
133,4.4635795270033976,2.5491909375,59.286
134,4.465186444594324,2.579871875,58.852
135,4.471665245928257,2.5580046875,59.126
136,4.467444794164669,2.578001875,58.644
137,4.476792784522382,2.5763953125,58.858
138,4.473497373975819,2.59128140625,58.56
139,4.476650710681455,2.5959790625,58.298
140,4.490964650154876,2.5930415625,58.606
141,4.498674497901678,2.62591375,57.844
142,4.507042803257394,2.59589171875,58.262
143,4.524519837255196,2.61526125,57.928
144,4.5398630314498405,2.6193396875,57.798
145,4.546118964203637,2.66001625,56.912
146,4.5564462492506,2.660505,56.856
147,4.569312518735012,2.6943165625,56.24
148,4.575169942171263,2.700784375,55.944
149,4.604471891237011,2.6789971875,56.184
150,4.60955181167566,2.6961946875,55.772
151,4.628584632294165,2.70440375,55.81
152,4.630949537245204,2.714961875,55.596
153,4.639851009817146,2.730626875,55.264
154,4.640660518460232,2.73021875,55.252
155,4.665700252298161,2.74853875,54.894
156,4.664230724795164,2.7849590625,54.254
157,4.663005533073541,2.7686978125,54.688
158,4.6759112241456835,2.7353325,55.17
159,4.655232064348521,2.7650725,54.4
160,4.667181879496403,2.7809240625,54.446
161,4.661862307029376,2.7717790625,54.598
162,4.658231617830736,2.7508603125,55.054
163,4.671382034997002,2.7576175,54.87
164,4.67435504721223,2.7716671875,54.544
165,4.6708391099620306,2.7399478125,55.064
166,4.668179518884892,2.742956875,55.136
167,4.659435732663869,2.73798875,55.192
168,4.646319272706834,2.7251290625,55.312
169,4.6479503896882495,2.7467340625,55.212
170,4.657181676533773,2.7773246875,54.446
171,4.6446682497751794,2.73472,55.404
172,4.647611207908673,2.7472078125,55.232
173,4.6392581247502,2.709088125,55.876
174,4.637134823391287,2.73089375,55.64
175,4.631609946417866,2.7161503125,55.812
176,4.619220248800959,2.71713375,56.206
177,4.628899614683253,2.7253946875,55.674
178,4.6215394871602715,2.71680625,55.914
179,4.620304537619904,2.70606875,55.936
180,4.612511943570144,2.7150696875,56.146
181,4.601769365757394,2.693920625,55.982
182,4.609094755445644,2.725079375,55.592
183,4.597620731539768,2.708918125,56.28
184,4.600843153602118,2.695795,56.436
185,4.599089478417266,2.7163425,56.286
186,4.5924588454236615,2.68610875,56.29
187,4.589928057553957,2.698960625,56.314
188,4.595754646282973,2.6845815625,56.63
189,4.579064873101519,2.6586875,57.198
190,4.572134479916067,2.68205,56.518
191,4.574039596447841,2.6767234375,56.48
192,4.572548992056355,2.6776478125,56.776
193,4.561323597372103,2.651340625,57.144
194,4.559222934152678,2.674403125,56.946
195,4.5529568532673865,2.65912875,57.196
196,4.557526634942047,2.6613528125,56.904
197,4.560138607863709,2.65341125,57.06
198,4.54816420301259,2.6475590625,57.574
199,4.5496844711730615,2.641554375,57.59
200,4.549091976418865,2.645635,57.474
201,4.538577341251998,2.6371653125,57.514
202,4.53179682816247,2.6411215625,57.948
203,4.533694528751998,2.64898125,57.428
204,4.523909388114508,2.606725625,58.214
205,4.525237232089329,2.634095,57.694
206,4.520414918065548,2.61674390625,57.742
207,4.527401125974221,2.6318946875,57.732
208,4.51040964103717,2.6171671875,57.916
209,4.515846697641886,2.6133471875,57.98
210,4.513602399330535,2.60625234375,58.454
211,4.503313755245803,2.59986421875,58.518
212,4.492511849895084,2.5990421875,58.588
213,4.49775492106315,2.59757703125,58.314
214,4.490931863883893,2.60636171875,58.37
215,4.500712711081135,2.5838253125,58.976
216,4.478615935376698,2.59171421875,58.8
217,4.48513728080036,2.57863625,59.086
218,4.4831010191846525,2.598583125,58.414
219,4.4819566222022384,2.58396390625,58.908
220,4.488527147032374,2.5725259375,59.06
221,4.481153748875899,2.57102546875,59.156
222,4.468734387490008,2.56205890625,59.452
223,4.465796503422262,2.60253015625,58.754
224,4.4611037732314145,2.55903828125,59.29
225,4.455599582833733,2.570441875,59.118
226,4.457146392261191,2.56329984375,59.314
227,4.447915886041167,2.56827296875,59.172
228,4.4420900779376495,2.5467559375,59.7
229,4.431982929281575,2.55093359375,59.506
230,4.448807750674461,2.54318515625,59.632
231,4.438110839453437,2.55011390625,59.696
232,4.440396510916267,2.54419640625,59.72
233,4.425910053207434,2.5524759375,59.858
234,4.4363302326888485,2.5480828125,59.7
235,4.4275048711031175,2.5389284375,60.02
236,4.423481136965427,2.52612359375,60.334
237,4.420654101718625,2.5324653125,60.312
238,4.415145617880696,2.5355053125,59.994
239,4.4178219924060755,2.52775046875,60.012
240,4.413893494579336,2.51930515625,60.518
241,4.406752722821743,2.50899859375,60.452
242,4.407641855265787,2.5150775,60.268
243,4.3985382006894485,2.51430484375,60.7
244,4.393838835181855,2.50686375,60.558
245,4.384090774255595,2.51362515625,60.762
246,4.382194634917067,2.50814796875,60.726
247,4.37599451688649,2.500613125,60.73
248,4.377076073516187,2.4892471875,61.262
249,4.368909559852118,2.48877640625,60.926
250,4.385331188174461,2.4848846875,61.396
251,4.370756129471423,2.4939221875,60.936
252,4.364490829211631,2.49703609375,60.91
253,4.357408994679257,2.47539265625,61.354
254,4.364863577887689,2.480346875,61.274
255,4.360890584407474,2.4731971875,61.561995
256,4.354086652552958,2.4720375,61.52
257,4.348786986036171,2.4894578125,61.284
258,4.338841817171263,2.48422625,61.444
259,4.332242799510392,2.4837371875,61.47
260,4.333510535321743,2.46044765625,61.778
261,4.323928747626899,2.451236875,61.866
262,4.320066212654876,2.4488028125,61.788
263,4.31617206235012,2.45357046875,61.734
264,4.314537432553957,2.46642375,61.996
265,4.31582039056255,2.44702640625,62.18
266,4.303285886915468,2.43402265625,62.248
267,4.311630383193445,2.46459546875,61.68
268,4.289458277128297,2.44008515625,62.498
269,4.292416457459033,2.42897859375,62.376
270,4.276378896882494,2.418600625,62.662
271,4.272484746577738,2.414279375,62.994
272,4.269130008493206,2.41729234375,62.684
273,4.256119323291367,2.41504578125,62.718
274,4.2474091039668265,2.3965996875,63.158
275,4.2581048442496,2.41418578125,63.044
276,4.247702619154676,2.39555828125,63.311995
277,4.234625580785372,2.39319921875,63.43
278,4.224420463629096,2.38748546875,63.544
279,4.214646251748601,2.37562,63.838
280,4.155380383193445,2.32130140625,64.972
281,4.131882775029976,2.32243390625,65.0
282,4.14341690709932,2.3152028125,65.184
283,4.133056055155875,2.3150046875,65.32
284,4.126912142161271,2.3164278125,65.226
285,4.133096647681855,2.3148059375,65.222
286,4.119932959882094,2.3169528125,65.068
287,4.134637602418065,2.3180146875,65.188
288,4.132718434627298,2.3113528125,65.104
289,4.133228183078537,2.3182646875,64.993995
290,4.129756351169065,2.319819375,64.906
291,4.133451051658673,2.3216246875,65.058
292,4.140192923785971,2.3229403125,65.066
293,4.13447210981215,2.3250525,65.042
294,4.136186363409273,2.3148821875,65.226
295,4.140231564748201,2.31819359375,65.112
296,4.136338195068944,2.31587203125,65.1
297,4.146095233188449,2.3222771875,65.182
298,4.132040071068145,2.325405,64.969995
299,4.141163631594724,2.31932140625,64.932


==> data/tiny_2bit_parq_q.csv <==
x,q1,q2,q3,q4
1,-0.0519,-0.0148,0.0148,0.0519
2,-0.0519,-0.0149,0.0149,0.0519
3,-0.0513,-0.0148,0.0148,0.0513
4,-0.0528,-0.0164,0.0164,0.0528
5,-0.0559,-0.0135,0.0135,0.0559
6,-0.0634,-0.0170,0.0170,0.0634
7,-0.0795,-0.0235,0.0235,0.0795
8,-0.0761,-0.0209,0.0209,0.0761
9,-0.0792,-0.0183,0.0183,0.0792
10,-0.1040,-0.0288,0.0288,0.1040
11,-0.1127,-0.0316,0.0316,0.1127
12,-0.1142,-0.0319,0.0319,0.1142
13,-0.1142,-0.0320,0.0320,0.1142
14,-0.1193,-0.0325,0.0325,0.1193
15,-0.1756,-0.0462,0.0462,0.1756
16,-0.1413,-0.0380,0.0380,0.1413
17,-0.1233,-0.0309,0.0309,0.1233
18,-0.1288,-0.0321,0.0321,0.1288
19,-0.1251,-0.0288,0.0288,0.1251
20,-0.1353,-0.0339,0.0339,0.1353
21,-0.1547,-0.0394,0.0394,0.1547
22,-0.1187,-0.0245,0.0245,0.1187
23,-0.1331,-0.0300,0.0300,0.1331
24,-0.1522,-0.0400,0.0400,0.1522
25,-0.1329,-0.0342,0.0342,0.1329
26,-0.1347,-0.0359,0.0359,0.1347
27,-0.1516,-0.0402,0.0402,0.1516
28,-0.1508,-0.0384,0.0384,0.1508
29,-0.1474,-0.0374,0.0374,0.1474
30,-0.1390,-0.0350,0.0350,0.1390
31,-0.1545,-0.0420,0.0420,0.1545
32,-0.1488,-0.0397,0.0397,0.1488
33,-0.1369,-0.0366,0.0366,0.1369
34,-0.1499,-0.0420,0.0420,0.1499
35,-0.1568,-0.0428,0.0428,0.1568
36,-0.1459,-0.0389,0.0389,0.1459
37,-0.1220,-0.0255,0.0255,0.1220
38,-0.1490,-0.0395,0.0395,0.1490
39,-0.1356,-0.0357,0.0357,0.1356
40,-0.1463,-0.0362,0.0362,0.1463
41,-0.1422,-0.0357,0.0357,0.1422
42,-0.1271,-0.0281,0.0281,0.1271
43,-0.1289,-0.0292,0.0292,0.1289
44,-0.1229,-0.0221,0.0221,0.1229
45,-0.1501,-0.0408,0.0408,0.1501
46,-0.1410,-0.0345,0.0345,0.1410
47,-0.1466,-0.0386,0.0386,0.1466
48,-0.1534,-0.0426,0.0426,0.1534
49,-0.1533,-0.0448,0.0448,0.1533
50,-0.1334,-0.0296,0.0296,0.1334
51,-0.1350,-0.0309,0.0309,0.1350
52,-0.1326,-0.0287,0.0287,0.1326
53,-0.1536,-0.0433,0.0433,0.1536
54,-0.1507,-0.0428,0.0428,0.1507
55,-0.1402,-0.0367,0.0367,0.1402
56,-0.1486,-0.0406,0.0406,0.1486
57,-0.1300,-0.0281,0.0281,0.1300
58,-0.1342,-0.0299,0.0299,0.1342
59,-0.1272,-0.0228,0.0228,0.1272
60,-0.1366,-0.0296,0.0296,0.1366
61,-0.1435,-0.0341,0.0341,0.1435
62,-0.1430,-0.0348,0.0348,0.1430
63,-0.1532,-0.0415,0.0415,0.1532
64,-0.1471,-0.0387,0.0387,0.1471
65,-0.1331,-0.0262,0.0262,0.1331
66,-0.1444,-0.0351,0.0351,0.1444
67,-0.1379,-0.0324,0.0324,0.1379
68,-0.1289,-0.0243,0.0243,0.1289
69,-0.1341,-0.0287,0.0287,0.1341
70,-0.1323,-0.0274,0.0274,0.1323
71,-0.1376,-0.0317,0.0317,0.1376
72,-0.1382,-0.0340,0.0340,0.1382
73,-0.1537,-0.0416,0.0416,0.1537
74,-0.1417,-0.0353,0.0353,0.1417
75,-0.1474,-0.0385,0.0385,0.1474
76,-0.1562,-0.0456,0.0456,0.1562
77,-0.1483,-0.0399,0.0399,0.1483
78,-0.1479,-0.0396,0.0396,0.1479
79,-0.1449,-0.0372,0.0372,0.1449
80,-0.1404,-0.0327,0.0327,0.1404
81,-0.1521,-0.0405,0.0405,0.1521
82,-0.1249,-0.0222,0.0222,0.1249
83,-0.1247,-0.0214,0.0214,0.1247
84,-0.1222,-0.0209,0.0209,0.1222
85,-0.1554,-0.0415,0.0415,0.1554
86,-0.1374,-0.0310,0.0310,0.1374
87,-0.1390,-0.0324,0.0324,0.1390
88,-0.1438,-0.0361,0.0361,0.1438
89,-0.1301,-0.0244,0.0244,0.1301
90,-0.1305,-0.0235,0.0235,0.1305
91,-0.1390,-0.0294,0.0294,0.1390
92,-0.1510,-0.0357,0.0357,0.1510
93,-0.1339,-0.0244,0.0244,0.1339
94,-0.1213,-0.0145,0.0145,0.1213
95,-0.1356,-0.0273,0.0273,0.1356
96,-0.2068,-0.0563,0.0563,0.2068
97,-0.1361,-0.0282,0.0282,0.1361
98,-0.1257,-0.0189,0.0189,0.1257
99,-0.1348,-0.0264,0.0264,0.1348
100,-0.1414,-0.0333,0.0333,0.1414
101,-0.1223,-0.0144,0.0144,0.1223
102,-0.1302,-0.0220,0.0220,0.1302
103,-0.1266,-0.0210,0.0210,0.1266
104,-0.1404,-0.0327,0.0327,0.1404
105,-0.1271,-0.0234,0.0234,0.1271
106,-0.1412,-0.0344,0.0344,0.1412
107,-0.1202,-0.0134,0.0134,0.1202
108,-0.1265,-0.0213,0.0213,0.1265
109,-0.1276,-0.0233,0.0233,0.1276
110,-0.1334,-0.0292,0.0292,0.1334
111,-0.1349,-0.0317,0.0317,0.1349
112,-0.1292,-0.0263,0.0263,0.1292
113,-0.1319,-0.0272,0.0272,0.1319
114,-0.1287,-0.0250,0.0250,0.1287
115,-0.1329,-0.0313,0.0313,0.1329
116,-0.1342,-0.0326,0.0326,0.1342
117,-0.1335,-0.0316,0.0316,0.1335
118,-0.1349,-0.0326,0.0326,0.1349
119,-0.1361,-0.0346,0.0346,0.1361
120,-0.1245,-0.0251,0.0251,0.1245
121,-0.1411,-0.0375,0.0375,0.1411
122,-0.1394,-0.0377,0.0377,0.1394
123,-0.1470,-0.0420,0.0420,0.1470
124,-0.1251,-0.0261,0.0261,0.1251
125,-0.1313,-0.0321,0.0321,0.1313
126,-0.1290,-0.0297,0.0297,0.1290
127,-0.1297,-0.0314,0.0314,0.1297
128,-0.1338,-0.0354,0.0354,0.1338
129,-0.1507,-0.0455,0.0455,0.1507
130,-0.1561,-0.0482,0.0482,0.1561
131,-0.1293,-0.0315,0.0315,0.1293
132,-0.1269,-0.0302,0.0302,0.1269
133,-0.1609,-0.0503,0.0503,0.1609
134,-0.1527,-0.0470,0.0470,0.1527
135,-0.1627,-0.0526,0.0526,0.1627
136,-0.1422,-0.0432,0.0432,0.1422
137,-0.1198,-0.0204,0.0204,0.1198
138,-0.1304,-0.0314,0.0314,0.1304
139,-0.1263,-0.0296,0.0296,0.1263
140,-0.1366,-0.0390,0.0390,0.1366
141,-0.1392,-0.0402,0.0402,0.1392
142,-0.1304,-0.0361,0.0361,0.1304
143,-0.1378,-0.0392,0.0392,0.1378
144,-0.1318,-0.0353,0.0353,0.1318
145,-0.1483,-0.0442,0.0442,0.1483
146,-0.1182,-0.0242,0.0242,0.1182
147,-0.1455,-0.0444,0.0444,0.1455
148,-0.1299,-0.0349,0.0349,0.1299
149,-0.1403,-0.0414,0.0414,0.1403
150,-0.1463,-0.0463,0.0463,0.1463
151,-0.1210,-0.0261,0.0261,0.1210
152,-0.1400,-0.0413,0.0413,0.1400
153,-0.1448,-0.0444,0.0444,0.1448
154,-0.1410,-0.0431,0.0431,0.1410
155,-0.1326,-0.0373,0.0373,0.1326
156,-0.1245,-0.0316,0.0316,0.1245
157,-0.1304,-0.0369,0.0369,0.1304
158,-0.1248,-0.0331,0.0331,0.1248
159,-0.1389,-0.0425,0.0425,0.1389
160,-0.1288,-0.0357,0.0357,0.1288
161,-0.1317,-0.0373,0.0373,0.1317
162,-0.1333,-0.0389,0.0389,0.1333
163,-0.1321,-0.0379,0.0379,0.1321
164,-0.1210,-0.0301,0.0301,0.1210
165,-0.1253,-0.0330,0.0330,0.1253
166,-0.1332,-0.0383,0.0383,0.1332
167,-0.1209,-0.0292,0.0292,0.1209
168,-0.1286,-0.0365,0.0365,0.1286
169,-0.1301,-0.0364,0.0364,0.1301
170,-0.1325,-0.0387,0.0387,0.1325
171,-0.1341,-0.0395,0.0395,0.1341
172,-0.1101,-0.0186,0.0186,0.1101
173,-0.1383,-0.0400,0.0400,0.1383
174,-0.1105,-0.0195,0.0195,0.1105
175,-0.1370,-0.0393,0.0393,0.1370
176,-0.1125,-0.0204,0.0204,0.1125
177,-0.1425,-0.0412,0.0412,0.1425
178,-0.1450,-0.0434,0.0434,0.1450
179,-0.1378,-0.0405,0.0405,0.1378
180,-0.1185,-0.0269,0.0269,0.1185
181,-0.1107,-0.0174,0.0174,0.1107
182,-0.1408,-0.0418,0.0418,0.1408
183,-0.1185,-0.0273,0.0273,0.1185
184,-0.1241,-0.0310,0.0310,0.1241
185,-0.1266,-0.0321,0.0321,0.1266
186,-0.1210,-0.0279,0.0279,0.1210
187,-0.1339,-0.0374,0.0374,0.1339
188,-0.1396,-0.0404,0.0404,0.1396
189,-0.1399,-0.0397,0.0397,0.1399
190,-0.1053,-0.0099,0.0099,0.1053
191,-0.1434,-0.0406,0.0406,0.1434
192,-0.1448,-0.0416,0.0416,0.1448
193,-0.1045,-0.0094,0.0094,0.1045
194,-0.1434,-0.0406,0.0406,0.1434
195,-0.1315,-0.0356,0.0356,0.1315
196,-0.1459,-0.0429,0.0429,0.1459
197,-0.1398,-0.0407,0.0407,0.1398
198,-0.1357,-0.0395,0.0395,0.1357
199,-0.1309,-0.0369,0.0369,0.1309
200,-0.1315,-0.0368,0.0368,0.1315
201,-0.1168,-0.0264,0.0264,0.1168
202,-0.1121,-0.0222,0.0222,0.1121
203,-0.1324,-0.0376,0.0376,0.1324
204,-0.1324,-0.0378,0.0378,0.1324
205,-0.1418,-0.0422,0.0422,0.1418
206,-0.1096,-0.0205,0.0205,0.1096
207,-0.1101,-0.0198,0.0198,0.1101
208,-0.1171,-0.0271,0.0271,0.1171
209,-0.1449,-0.0432,0.0432,0.1449
210,-0.1342,-0.0389,0.0389,0.1342
211,-0.1083,-0.0184,0.0184,0.1083
212,-0.1378,-0.0392,0.0392,0.1378
213,-0.1058,-0.0138,0.0138,0.1058
214,-0.1116,-0.0220,0.0220,0.1116
215,-0.1480,-0.0437,0.0437,0.1480
216,-0.1113,-0.0208,0.0208,0.1113
217,-0.1480,-0.0436,0.0436,0.1480
218,-0.1095,-0.0189,0.0189,0.1095
219,-0.1108,-0.0200,0.0200,0.1108
220,-0.1138,-0.0236,0.0236,0.1138
221,-0.1509,-0.0449,0.0449,0.1509
222,-0.1156,-0.0255,0.0255,0.1156
223,-0.1088,-0.0182,0.0182,0.1088
224,-0.1436,-0.0425,0.0425,0.1436
225,-0.1058,-0.0142,0.0142,0.1058
226,-0.1094,-0.0196,0.0196,0.1094
227,-0.1056,-0.0150,0.0150,0.1056
228,-0.1116,-0.0222,0.0222,0.1116
229,-0.1127,-0.0233,0.0233,0.1127
230,-0.1104,-0.0205,0.0205,0.1104
231,-0.1143,-0.0248,0.0248,0.1143
232,-0.1487,-0.0445,0.0445,0.1487
233,-0.1400,-0.0412,0.0412,0.1400
234,-0.1087,-0.0195,0.0195,0.1087
235,-0.1388,-0.0403,0.0403,0.1388
236,-0.1089,-0.0201,0.0201,0.1089
237,-0.1312,-0.0366,0.0366,0.1312
238,-0.1297,-0.0355,0.0355,0.1297
239,-0.1036,-0.0122,0.0122,0.1036
240,-0.1043,-0.0125,0.0125,0.1043
241,-0.1041,-0.0126,0.0126,0.1041
242,-0.1191,-0.0285,0.0285,0.1191
243,-0.1196,-0.0289,0.0289,0.1196
244,-0.1387,-0.0392,0.0392,0.1387
245,-0.1148,-0.0249,0.0249,0.1148
246,-0.1165,-0.0264,0.0264,0.1165
247,-0.1013,-0.0081,0.0081,0.1013
248,-0.1406,-0.0401,0.0401,0.1406
249,-0.1071,-0.0170,0.0170,0.1071
250,-0.1035,-0.0127,0.0127,0.1035
251,-0.1197,-0.0291,0.0291,0.1197
252,-0.1083,-0.0188,0.0188,0.1083
253,-0.1152,-0.0257,0.0257,0.1152
254,-0.1346,-0.0367,0.0367,0.1346
255,-0.1343,-0.0363,0.0363,0.1343
256,-0.1050,-0.0139,0.0139,0.1050
257,-0.1225,-0.0300,0.0300,0.1225
258,-0.1132,-0.0228,0.0228,0.1132
259,-0.1219,-0.0294,0.0294,0.1219
260,-0.1024,-0.0099,0.0099,0.1024
261,-0.1132,-0.0227,0.0227,0.1132
262,-0.1212,-0.0288,0.0288,0.1212
263,-0.1355,-0.0369,0.0369,0.1355
264,-0.1344,-0.0362,0.0362,0.1344
265,-0.1039,-0.0115,0.0115,0.1039
266,-0.1083,-0.0173,0.0173,0.1083
267,-0.1120,-0.0212,0.0212,0.1120
268,-0.1164,-0.0249,0.0249,0.1164
269,-0.1064,-0.0153,0.0153,0.1064
270,-0.1036,-0.0114,0.0114,0.1036
271,-0.1034,-0.0110,0.0110,0.1034
272,-0.1176,-0.0258,0.0258,0.1176
273,-0.1072,-0.0160,0.0160,0.1072
274,-0.1183,-0.0266,0.0266,0.1183
275,-0.1039,-0.0119,0.0119,0.1039
276,-0.1103,-0.0195,0.0195,0.1103
277,-0.1178,-0.0261,0.0261,0.1178
278,-0.1090,-0.0181,0.0181,0.1090
279,-0.1143,-0.0232,0.0232,0.1143
280,-0.1043,-0.0123,0.0123,0.1043
281,-0.1182,-0.0264,0.0264,0.1182
282,-0.1044,-0.0122,0.0122,0.1044
283,-0.1046,-0.0124,0.0124,0.1046
284,-0.1205,-0.0280,0.0280,0.1205
285,-0.1366,-0.0373,0.0373,0.1366
286,-0.1041,-0.0113,0.0113,0.1041
287,-0.1197,-0.0273,0.0273,0.1197
288,-0.1054,-0.0131,0.0131,0.1054
289,-0.1146,-0.0232,0.0232,0.1146
290,-0.1072,-0.0153,0.0153,0.1072
291,-0.1204,-0.0278,0.0278,0.1204
292,-0.1203,-0.0277,0.0277,0.1203
293,-0.1115,-0.0202,0.0202,0.1115
294,-0.1118,-0.0205,0.0205,0.1118
295,-0.1197,-0.0274,0.0274,0.1197
296,-0.1051,-0.0123,0.0123,0.1051
297,-0.1112,-0.0197,0.0197,0.1112
298,-0.1052,-0.0123,0.0123,0.1052
299,-0.1112,-0.0198,0.0198,0.1112
300,-0.1208,-0.0281,0.0281,0.1208

==> data/tiny_2bit_ste_q.csv <==
x,q1,q2,q3,q4
1,-0.0519,-0.0148,0.0148,0.0519
2,-0.0519,-0.0149,0.0149,0.0519
3,-0.0513,-0.0150,0.0150,0.0513
4,-0.0487,-0.0134,0.0134,0.0487
5,-0.0532,-0.0155,0.0155,0.0532
6,-0.0585,-0.0162,0.0162,0.0585
7,-0.0718,-0.0230,0.0230,0.0718
8,-0.1028,-0.0344,0.0344,0.1028
9,-0.0911,-0.0238,0.0238,0.0911
10,-0.1164,-0.0323,0.0323,0.1164
11,-0.1199,-0.0332,0.0332,0.1199
12,-0.1274,-0.0352,0.0352,0.1274
13,-0.1343,-0.0362,0.0362,0.1343
14,-0.1448,-0.0373,0.0373,0.1448
15,-0.1622,-0.0430,0.0430,0.1622
16,-0.1409,-0.0377,0.0377,0.1409
17,-0.1419,-0.0389,0.0389,0.1419
18,-0.1414,-0.0413,0.0413,0.1414
19,-0.1523,-0.0447,0.0447,0.1523
20,-0.1459,-0.0414,0.0414,0.1459
21,-0.1488,-0.0426,0.0426,0.1488
22,-0.1790,-0.0497,0.0497,0.1790
23,-0.1473,-0.0411,0.0411,0.1473
24,-0.1804,-0.0496,0.0496,0.1804
25,-0.1790,-0.0479,0.0479,0.1790
26,-0.1656,-0.0459,0.0459,0.1656
27,-0.1735,-0.0465,0.0465,0.1735
28,-0.1671,-0.0455,0.0455,0.1671
29,-0.1500,-0.0381,0.0381,0.1500
30,-0.2047,-0.0530,0.0530,0.2047
31,-0.2055,-0.0523,0.0523,0.2055
32,-0.1530,-0.0361,0.0361,0.1530
33,-0.1508,-0.0382,0.0382,0.1508
34,-0.1584,-0.0413,0.0413,0.1584
35,-0.2090,-0.0549,0.0549,0.2090
36,-0.1648,-0.0431,0.0431,0.1648
37,-0.1921,-0.0510,0.0510,0.1921
38,-0.1601,-0.0412,0.0412,0.1601
39,-0.1513,-0.0346,0.0346,0.1513
40,-0.1581,-0.0408,0.0408,0.1581
41,-0.1452,-0.0320,0.0320,0.1452
42,-0.1576,-0.0408,0.0408,0.1576
43,-0.2293,-0.0604,0.0604,0.2293
44,-0.1907,-0.0514,0.0514,0.1907
45,-0.1775,-0.0493,0.0493,0.1775
46,-0.1684,-0.0449,0.0449,0.1684
47,-0.1345,-0.0273,0.0273,0.1345
48,-0.1654,-0.0433,0.0433,0.1654
49,-0.1660,-0.0436,0.0436,0.1660
50,-0.1439,-0.0356,0.0356,0.1439
51,-0.1405,-0.0359,0.0359,0.1405
52,-0.1474,-0.0378,0.0378,0.1474
53,-0.1719,-0.0479,0.0479,0.1719
54,-0.1821,-0.0507,0.0507,0.1821
55,-0.1546,-0.0396,0.0396,0.1546
56,-0.1753,-0.0480,0.0480,0.1753
57,-0.1564,-0.0403,0.0403,0.1564
58,-0.1384,-0.0325,0.0325,0.1384
59,-0.1414,-0.0339,0.0339,0.1414
60,-0.1644,-0.0429,0.0429,0.1644
61,-0.1657,-0.0435,0.0435,0.1657
62,-0.1650,-0.0427,0.0427,0.1650
63,-0.1489,-0.0355,0.0355,0.1489
64,-0.1589,-0.0416,0.0416,0.1589
65,-0.1429,-0.0309,0.0309,0.1429
66,-0.1446,-0.0336,0.0336,0.1446
67,-0.1719,-0.0431,0.0431,0.1719
68,-0.1561,-0.0371,0.0371,0.1561
69,-0.1608,-0.0403,0.0403,0.1608
70,-0.1372,-0.0275,0.0275,0.1372
71,-0.1844,-0.0469,0.0469,0.1844
72,-0.1452,-0.0312,0.0312,0.1452
73,-0.1484,-0.0337,0.0337,0.1484
74,-0.1466,-0.0337,0.0337,0.1466
75,-0.1472,-0.0335,0.0335,0.1472
76,-0.1648,-0.0395,0.0395,0.1648
77,-0.1871,-0.0436,0.0436,0.1871
78,-0.1554,-0.0348,0.0348,0.1554
79,-0.1588,-0.0371,0.0371,0.1588
80,-0.1559,-0.0343,0.0343,0.1559
81,-0.1567,-0.0357,0.0357,0.1567
82,-0.1725,-0.0408,0.0408,0.1725
83,-0.1751,-0.0426,0.0426,0.1751
84,-0.1615,-0.0381,0.0381,0.1615
85,-0.1665,-0.0426,0.0426,0.1665
86,-0.1786,-0.0466,0.0466,0.1786
87,-0.1680,-0.0417,0.0417,0.1680
88,-0.1707,-0.0416,0.0416,0.1707
89,-0.1551,-0.0346,0.0346,0.1551
90,-0.1759,-0.0442,0.0442,0.1759
91,-0.1619,-0.0386,0.0386,0.1619
92,-0.1567,-0.0379,0.0379,0.1567
93,-0.1519,-0.0346,0.0346,0.1519
94,-0.1598,-0.0393,0.0393,0.1598
95,-0.1659,-0.0419,0.0419,0.1659
96,-0.1464,-0.0326,0.0326,0.1464
97,-0.1587,-0.0394,0.0394,0.1587
98,-0.1865,-0.0504,0.0504,0.1865
99,-0.1676,-0.0409,0.0409,0.1676
100,-0.1871,-0.0490,0.0490,0.1871
101,-0.2007,-0.0546,0.0546,0.2007
102,-0.1876,-0.0509,0.0509,0.1876
103,-0.1688,-0.0425,0.0425,0.1688
104,-0.1605,-0.0402,0.0402,0.1605
105,-0.1551,-0.0345,0.0345,0.1551
106,-0.1489,-0.0321,0.0321,0.1489
107,-0.1509,-0.0342,0.0342,0.1509
108,-0.1676,-0.0445,0.0445,0.1676
109,-0.1702,-0.0465,0.0465,0.1702
110,-0.1819,-0.0533,0.0533,0.1819
111,-0.1541,-0.0393,0.0393,0.1541
112,-0.1705,-0.0475,0.0475,0.1705
113,-0.1559,-0.0402,0.0402,0.1559
114,-0.1578,-0.0397,0.0397,0.1578
115,-0.1781,-0.0506,0.0506,0.1781
116,-0.1381,-0.0205,0.0205,0.1381
117,-0.1499,-0.0316,0.0316,0.1499
118,-0.1599,-0.0405,0.0405,0.1599
119,-0.2006,-0.0579,0.0579,0.2006
120,-0.1473,-0.0289,0.0289,0.1473
121,-0.2008,-0.0575,0.0575,0.2008
122,-0.1439,-0.0257,0.0257,0.1439
123,-0.1607,-0.0416,0.0416,0.1607
124,-0.1526,-0.0338,0.0338,0.1526
125,-0.1717,-0.0472,0.0472,0.1717
126,-0.1814,-0.0517,0.0517,0.1814
127,-0.1701,-0.0492,0.0492,0.1701
128,-0.1933,-0.0584,0.0584,0.1933
129,-0.1943,-0.0577,0.0577,0.1943
130,-0.1626,-0.0448,0.0448,0.1626
131,-0.1656,-0.0466,0.0466,0.1656
132,-0.1720,-0.0506,0.0506,0.1720
133,-0.1417,-0.0275,0.0275,0.1417
134,-0.1837,-0.0552,0.0552,0.1837
135,-0.1625,-0.0436,0.0436,0.1625
136,-0.1740,-0.0496,0.0496,0.1740
137,-0.1820,-0.0556,0.0556,0.1820
138,-0.2066,-0.0638,0.0638,0.2066
139,-0.1599,-0.0436,0.0436,0.1599
140,-0.1642,-0.0467,0.0467,0.1642
141,-0.1581,-0.0426,0.0426,0.1581
142,-0.1612,-0.0451,0.0451,0.1612
143,-0.1500,-0.0377,0.0377,0.1500
144,-0.2028,-0.0625,0.0625,0.2028
145,-0.1488,-0.0355,0.0355,0.1488
146,-0.1542,-0.0424,0.0424,0.1542
147,-0.1665,-0.0513,0.0513,0.1665
148,-0.1577,-0.0450,0.0450,0.1577
149,-0.1644,-0.0478,0.0478,0.1644
150,-0.1697,-0.0515,0.0515,0.1697
151,-0.1691,-0.0522,0.0522,0.1691
152,-0.1512,-0.0422,0.0422,0.1512
153,-0.1803,-0.0568,0.0568,0.1803
154,-0.2676,-0.0719,0.0719,0.2676
155,-0.1417,-0.0330,0.0330,0.1417
156,-0.2189,-0.0657,0.0657,0.2189
157,-0.2170,-0.0645,0.0645,0.2170
158,-0.1489,-0.0390,0.0390,0.1489
159,-0.1846,-0.0573,0.0573,0.1846
160,-0.1723,-0.0517,0.0517,0.1723
161,-0.1409,-0.0327,0.0327,0.1409
162,-0.1518,-0.0408,0.0408,0.1518
163,-0.1575,-0.0454,0.0454,0.1575
164,-0.1731,-0.0526,0.0526,0.1731
165,-0.1773,-0.0545,0.0545,0.1773
166,-0.1875,-0.0577,0.0577,0.1875
167,-0.1670,-0.0490,0.0490,0.1670
168,-0.1579,-0.0433,0.0433,0.1579
169,-0.1638,-0.0477,0.0477,0.1638
170,-0.1637,-0.0479,0.0479,0.1637
171,-0.1638,-0.0478,0.0478,0.1638
172,-0.1714,-0.0511,0.0511,0.1714
173,-0.1747,-0.0531,0.0531,0.1747
174,-0.1757,-0.0543,0.0543,0.1757
175,-0.1809,-0.0552,0.0552,0.1809
176,-0.1677,-0.0484,0.0484,0.1677
177,-0.1448,-0.0337,0.0337,0.1448
178,-0.1720,-0.0518,0.0518,0.1720
179,-0.1767,-0.0544,0.0544,0.1767
180,-0.1638,-0.0489,0.0489,0.1638
181,-0.1709,-0.0520,0.0520,0.1709
182,-0.1791,-0.0551,0.0551,0.1791
183,-0.1497,-0.0402,0.0402,0.1497
184,-0.1524,-0.0423,0.0423,0.1524
185,-0.1879,-0.0571,0.0571,0.1879
186,-0.1783,-0.0550,0.0550,0.1783
187,-0.1527,-0.0426,0.0426,0.1527
188,-0.1417,-0.0348,0.0348,0.1417
189,-0.1512,-0.0425,0.0425,0.1512
190,-0.1549,-0.0440,0.0440,0.1549
191,-0.1468,-0.0386,0.0386,0.1468
192,-0.1361,-0.0307,0.0307,0.1361
193,-0.1473,-0.0387,0.0387,0.1473
194,-0.1473,-0.0392,0.0392,0.1473
195,-0.1486,-0.0407,0.0407,0.1486
196,-0.1506,-0.0408,0.0408,0.1506
197,-0.1498,-0.0404,0.0404,0.1498
198,-0.1497,-0.0405,0.0405,0.1497
199,-0.1577,-0.0453,0.0453,0.1577
200,-0.1479,-0.0382,0.0382,0.1479
201,-0.1522,-0.0416,0.0416,0.1522
202,-0.1467,-0.0383,0.0383,0.1467
203,-0.1474,-0.0389,0.0389,0.1474
204,-0.1421,-0.0344,0.0344,0.1421
205,-0.1745,-0.0499,0.0499,0.1745
206,-0.1457,-0.0373,0.0373,0.1457
207,-0.1451,-0.0366,0.0366,0.1451
208,-0.1648,-0.0458,0.0458,0.1648
209,-0.1524,-0.0394,0.0394,0.1524
210,-0.1720,-0.0484,0.0484,0.1720
211,-0.1400,-0.0308,0.0308,0.1400
212,-0.1445,-0.0347,0.0347,0.1445
213,-0.1527,-0.0403,0.0403,0.1527
214,-0.1539,-0.0413,0.0413,0.1539
215,-0.1591,-0.0443,0.0443,0.1591
216,-0.1518,-0.0410,0.0410,0.1518
217,-0.1405,-0.0332,0.0332,0.1405
218,-0.1491,-0.0398,0.0398,0.1491
219,-0.1598,-0.0451,0.0451,0.1598
220,-0.1494,-0.0402,0.0402,0.1494
221,-0.1611,-0.0453,0.0453,0.1611
222,-0.1485,-0.0395,0.0395,0.1485
223,-0.1791,-0.0507,0.0507,0.1791
224,-0.1809,-0.0517,0.0517,0.1809
225,-0.1537,-0.0420,0.0420,0.1537
226,-0.1621,-0.0452,0.0452,0.1621
227,-0.1606,-0.0449,0.0449,0.1606
228,-0.1355,-0.0289,0.0289,0.1355
229,-0.1514,-0.0399,0.0399,0.1514
230,-0.1632,-0.0453,0.0453,0.1632
231,-0.1575,-0.0432,0.0432,0.1575
232,-0.1355,-0.0300,0.0300,0.1355
233,-0.1429,-0.0358,0.0358,0.1429
234,-0.1388,-0.0329,0.0329,0.1388
235,-0.1320,-0.0276,0.0276,0.1320
236,-0.1379,-0.0328,0.0328,0.1379
237,-0.1511,-0.0405,0.0405,0.1511
238,-0.1514,-0.0407,0.0407,0.1514
239,-0.1523,-0.0416,0.0416,0.1523
240,-0.1498,-0.0405,0.0405,0.1498
241,-0.1418,-0.0356,0.0356,0.1418
242,-0.1406,-0.0348,0.0348,0.1406
243,-0.1581,-0.0441,0.0441,0.1581
244,-0.1701,-0.0483,0.0483,0.1701
245,-0.1431,-0.0371,0.0371,0.1431
246,-0.1448,-0.0381,0.0381,0.1448
247,-0.1419,-0.0362,0.0362,0.1419
248,-0.1489,-0.0400,0.0400,0.1489
249,-0.1380,-0.0342,0.0342,0.1380
250,-0.1416,-0.0363,0.0363,0.1416
251,-0.1602,-0.0449,0.0449,0.1602
252,-0.1480,-0.0401,0.0401,0.1480
253,-0.1497,-0.0410,0.0410,0.1497
254,-0.1386,-0.0346,0.0346,0.1386
255,-0.1394,-0.0352,0.0352,0.1394
256,-0.1504,-0.0413,0.0413,0.1504
257,-0.1446,-0.0382,0.0382,0.1446
258,-0.1506,-0.0413,0.0413,0.1506
259,-0.1407,-0.0361,0.0361,0.1407
260,-0.1522,-0.0420,0.0420,0.1522
261,-0.1420,-0.0370,0.0370,0.1420
262,-0.1623,-0.0456,0.0456,0.1623
263,-0.1602,-0.0450,0.0450,0.1602
264,-0.1443,-0.0386,0.0386,0.1443
265,-0.1426,-0.0376,0.0376,0.1426
266,-0.1422,-0.0376,0.0376,0.1422
267,-0.1483,-0.0408,0.0408,0.1483
268,-0.1469,-0.0403,0.0403,0.1469
269,-0.1395,-0.0363,0.0363,0.1395
270,-0.1454,-0.0398,0.0398,0.1454
271,-0.1396,-0.0366,0.0366,0.1396
272,-0.1560,-0.0439,0.0439,0.1560
273,-0.1350,-0.0337,0.0337,0.1350
274,-0.1442,-0.0393,0.0393,0.1442
275,-0.1347,-0.0335,0.0335,0.1347
276,-0.1471,-0.0408,0.0408,0.1471
277,-0.1380,-0.0358,0.0358,0.1380
278,-0.1379,-0.0359,0.0359,0.1379
279,-0.1457,-0.0402,0.0402,0.1457
280,-0.1466,-0.0407,0.0407,0.1466
281,-0.1472,-0.0411,0.0411,0.1472
282,-0.1571,-0.0445,0.0445,0.1571
283,-0.1388,-0.0365,0.0365,0.1388
284,-0.1469,-0.0409,0.0409,0.1469
285,-0.1402,-0.0373,0.0373,0.1402
286,-0.1398,-0.0371,0.0371,0.1398
287,-0.1395,-0.0370,0.0370,0.1395
288,-0.1363,-0.0351,0.0351,0.1363
289,-0.1556,-0.0440,0.0440,0.1556
290,-0.1369,-0.0355,0.0355,0.1369
291,-0.1436,-0.0393,0.0393,0.1436
292,-0.1390,-0.0368,0.0368,0.1390
293,-0.1392,-0.0370,0.0370,0.1392
294,-0.1352,-0.0344,0.0344,0.1352
295,-0.1438,-0.0395,0.0395,0.1438
296,-0.1657,-0.0466,0.0466,0.1657
297,-0.1359,-0.0349,0.0349,0.1359
298,-0.1652,-0.0465,0.0465,0.1652
299,-0.1364,-0.0352,0.0352,0.1364
300,-0.1387,-0.0368,0.0368,0.1387

==> data/tiny_fp.csv <==
epoch,train_loss,test_loss,test_acc
0,7.02,6.95,0.16
1,6.97,6.91,0.20
2,6.81,6.31,1.88
3,6.62,5.91,4.39
4,6.50,5.59,6.32
5,6.40,5.28,8.79
6,6.29,5.00,11.63
7,6.16,4.74,14.98
8,6.03,4.39,18.32
9,5.92,4.09,21.65
10,5.81,3.90,24.09
11,5.72,3.68,27.73
12,5.64,3.53,29.57
13,5.55,3.40,31.50
14,5.49,3.27,33.53
15,5.44,3.25,34.24
16,5.40,3.12,35.98
17,5.36,3.09,36.72
18,5.32,2.99,37.89
19,5.30,2.94,38.99
20,5.24,2.87,39.80
21,5.24,2.84,40.58
22,5.18,2.81,41.03
23,5.16,2.77,41.97
24,5.16,2.74,42.08
25,5.13,2.69,43.38
26,5.10,2.66,43.36
27,5.04,2.63,44.24
28,5.04,2.62,44.65
29,5.02,2.58,45.24
30,4.99,2.54,45.64
31,5.00,2.51,46.20
32,4.99,2.50,46.66
33,4.95,2.47,47.02
34,4.94,2.48,47.03
35,4.94,2.41,47.81
36,4.93,2.39,48.60
37,4.90,2.37,48.62
38,4.90,2.31,49.17
39,4.88,2.33,49.22
40,4.87,2.35,49.12
41,4.87,2.33,49.68
42,4.83,2.28,50.05
43,4.83,2.28,50.16
44,4.82,2.29,50.15
45,4.81,2.27,50.66
46,4.79,2.26,50.91
47,4.77,2.24,51.19
48,4.79,2.24,51.22
49,4.75,2.19,51.44
50,4.78,2.20,51.60
51,4.74,2.22,51.62
52,4.75,2.20,51.67
53,4.72,2.14,52.66
54,4.74,2.20,51.65
55,4.72,2.16,52.70
56,4.73,2.17,52.09
57,4.69,2.13,53.01
58,4.70,2.14,53.04
59,4.70,2.14,52.78
60,4.68,2.09,53.36
61,4.68,2.20,52.24
62,4.67,2.11,53.57
63,4.65,2.07,53.54
64,4.66,2.10,53.21
65,4.67,2.11,53.49
66,4.67,2.09,54.39
67,4.66,2.09,54.11
68,4.63,2.07,54.21
69,4.63,2.06,54.40
70,4.64,2.04,54.58
71,4.62,2.04,54.58
72,4.62,2.08,54.41
73,4.59,2.03,54.99
74,4.61,2.04,54.92
75,4.61,2.07,54.65
76,4.59,2.04,54.79
77,4.60,2.10,54.72
78,4.59,2.00,55.15
79,4.58,2.00,55.56
80,4.56,2.03,55.51
81,4.56,1.99,55.55
82,4.58,2.01,55.33
83,4.56,1.98,55.99
84,4.57,2.01,56.29
85,4.55,1.95,56.00
86,4.55,1.98,56.23
87,4.53,1.95,56.26
88,4.54,1.97,56.23
89,4.52,1.99,55.85
90,4.52,1.97,56.43
91,4.55,1.93,56.85
92,4.53,1.97,56.74
93,4.54,1.97,56.54
94,4.50,1.95,56.24
95,4.51,1.95,56.58
96,4.52,1.93,57.00
97,4.50,1.91,57.12
98,4.49,1.92,56.93
99,4.50,1.89,57.50
100,4.49,1.94,56.93
101,4.49,1.92,57.60
102,4.47,1.89,57.43
103,4.48,1.88,57.94
104,4.45,1.90,57.79
105,4.45,1.90,57.86
106,4.46,1.85,58.48
107,4.45,1.85,58.39
108,4.46,1.89,57.83
109,4.45,1.84,58.73
110,4.43,1.89,58.27
111,4.44,1.86,58.78
112,4.42,1.82,58.69
113,4.43,1.82,59.34
114,4.42,1.83,58.29
115,4.40,1.83,59.11
116,4.42,1.82,59.12
117,4.42,1.87,58.95
118,4.41,1.82,59.19
119,4.41,1.85,59.23
120,4.40,1.83,59.44
121,4.39,1.82,59.23
122,4.39,1.77,59.86
123,4.39,1.78,59.83
124,4.38,1.82,59.42
125,4.37,1.76,59.82
126,4.36,1.78,59.90
127,4.37,1.80,59.81
128,4.36,1.81,60.18
129,4.36,1.79,60.03
130,4.38,1.79,59.74
131,4.34,1.82,59.74
132,4.36,1.76,60.38
133,4.32,1.75,60.56
134,4.31,1.76,60.43
135,4.34,1.74,60.64
136,4.32,1.77,60.62
137,4.32,1.75,60.80
138,4.31,1.75,60.96
139,4.31,1.74,61.15
140,4.30,1.74,61.13
141,4.31,1.76,60.60
142,4.30,1.72,60.88
143,4.30,1.75,61.41
144,4.29,1.70,61.85
145,4.30,1.72,61.77
146,4.26,1.70,61.54
147,4.27,1.69,61.78
148,4.26,1.70,61.90
149,4.27,1.66,62.27
150,4.27,1.69,62.27
151,4.26,1.70,62.02
152,4.27,1.67,62.49
153,4.25,1.65,62.32
154,4.26,1.67,62.06
155,4.24,1.68,61.99
156,4.24,1.67,62.29
157,4.26,1.67,62.43
158,4.25,1.68,62.39
159,4.24,1.64,62.65
160,4.20,1.67,62.30
161,4.22,1.64,62.75
162,4.21,1.63,63.05
163,4.20,1.61,63.27
164,4.22,1.63,63.01
165,4.22,1.65,63.13
166,4.20,1.62,63.21
167,4.19,1.62,63.19
168,4.21,1.58,63.57
169,4.20,1.62,63.80
170,4.19,1.60,63.58
171,4.19,1.57,63.90
172,4.18,1.58,64.04
173,4.18,1.60,63.93
174,4.19,1.60,64.13
175,4.16,1.57,64.01
176,4.16,1.56,64.16
177,4.15,1.58,64.36
178,4.16,1.60,64.22
179,4.14,1.57,64.31
180,4.13,1.61,64.49
181,4.15,1.57,64.55
182,4.12,1.58,64.64
183,4.15,1.55,64.58
184,4.11,1.56,64.85
185,4.13,1.55,64.77
186,4.10,1.52,65.17
187,4.13,1.56,65.04
188,4.10,1.55,65.06
189,4.12,1.55,64.76
190,4.09,1.54,65.19
191,4.10,1.52,65.55
192,4.10,1.52,65.16
193,4.08,1.52,65.46
194,4.09,1.54,65.34
195,4.08,1.50,65.63
196,4.06,1.47,65.90
197,4.07,1.51,65.43
198,4.09,1.49,65.89
199,4.08,1.50,65.71
200,4.08,1.47,66.17
201,4.05,1.51,65.87
202,4.05,1.48,66.08
203,4.06,1.47,66.30
204,4.03,1.47,66.18
205,4.04,1.49,66.37
206,4.01,1.45,66.66
207,4.03,1.47,66.37
208,4.03,1.48,66.57
209,4.01,1.46,66.72
210,4.02,1.50,66.85
211,4.01,1.44,66.88
212,4.00,1.46,66.77
213,3.99,1.47,66.86
214,3.98,1.43,67.11
215,4.01,1.44,67.21
216,3.98,1.43,67.38
217,3.99,1.43,67.53
218,3.98,1.40,67.57
219,3.98,1.41,67.81
220,3.96,1.39,67.80
221,3.96,1.41,67.70
222,3.94,1.42,67.94
223,3.94,1.41,67.87
224,3.97,1.40,67.87
225,3.95,1.41,68.01
226,3.96,1.41,67.89
227,3.93,1.39,68.34
228,3.93,1.41,68.17
229,3.94,1.38,68.12
230,3.92,1.38,68.61
231,3.92,1.39,68.48
232,3.92,1.37,68.69
233,3.91,1.39,68.36
234,3.91,1.37,68.85
235,3.90,1.35,68.81
236,3.91,1.35,68.80
237,3.88,1.35,69.20
238,3.87,1.36,69.03
239,3.89,1.36,69.09
240,3.88,1.34,69.20
241,3.89,1.34,69.08
242,3.88,1.35,69.40
243,3.86,1.35,69.35
244,3.87,1.34,69.38
245,3.85,1.32,69.50
246,3.85,1.34,69.57
247,3.85,1.30,69.90
248,3.83,1.32,69.78
249,3.85,1.31,69.93
250,3.85,1.33,69.79
251,3.84,1.31,70.01
252,3.84,1.32,69.95
253,3.83,1.31,70.25
254,3.82,1.30,70.15
255,3.82,1.29,70.31
256,3.83,1.30,70.31
257,3.82,1.29,70.44
258,3.81,1.28,70.47
259,3.80,1.30,70.48
260,3.80,1.27,70.50
261,3.79,1.29,70.65
262,3.80,1.28,70.54
263,3.82,1.30,70.63
264,3.78,1.27,70.83
265,3.80,1.27,70.98
266,3.77,1.28,70.88
267,3.78,1.28,70.83
268,3.78,1.27,71.03
269,3.79,1.28,70.92
270,3.76,1.26,71.00
271,3.78,1.27,71.13
272,3.76,1.25,71.18
273,3.77,1.26,71.18
274,3.77,1.26,71.33
275,3.76,1.27,71.36
276,3.75,1.26,71.30
277,3.73,1.25,71.38
278,3.74,1.25,71.38
279,3.74,1.25,71.38
280,3.73,1.25,71.41
281,3.75,1.25,71.48
282,3.71,1.24,71.61
283,3.72,1.24,71.50
284,3.76,1.25,71.61
285,3.74,1.24,71.68
286,3.72,1.23,71.74
287,3.72,1.25,71.69
288,3.72,1.25,71.62
289,3.73,1.25,71.63
290,3.72,1.23,71.85
291,3.74,1.24,71.78
292,3.73,1.23,71.88
293,3.72,1.23,71.78
294,3.73,1.24,71.85
295,3.72,1.24,71.82
296,3.71,1.23,71.90
297,3.74,1.24,71.80
298,3.74,1.22,71.91
299,3.73,1.23,71.91
